Universal Indexes for Highly Repetitive Document Collections

Indexing highly repetitive collections has become a relevant problem with the emergence of large repositories of versioned documents, among other applications. These collections may reach huge sizes, but are formed mostly of documents that are near-copies of others. Traditional techniques for indexing these collections fail to properly exploit their regularities in order to reduce space. We introduce new techniques for compressing inverted indexes that exploit this near-copy regularity. They are based on run-length, Lempel-Ziv, or grammar compression of the differential inverted lists, instead of the usual practice of gap-encoding them. We show that, in this highly repetitive setting, our compression methods significantly reduce the space obtained with classical techniques, at the price of moderate slowdowns. Moreover, our best methods are universal, that is, they do not need to know the versioning structure of the collection, nor that a clear versioning structure even exists. We also introduce compressed self-indexes in the comparison. These are designed for general strings (not only natural language texts) and represent the text collection plus the index structure (not an inverted index) in integrated form. We show that these techniques can compress much further, using a small fraction of the space required by our new inverted indexes. Yet, they are orders of magnitude slower.

==> images/nonpos/1/phrases2-2/N_p2.1.4.rice.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       857371596	    0.780000000	    0.009378798	       83166310	           1000	#wiki20gb_bitmap8


==> images/nonpos/1/phrases2-2/N_p2.1.4.rice.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       819393368	    2.375000000	    0.028557237	       83166310	           1000	#wiki20gb_bitmap1


==> images/nonpos/1/phrases2-2/N_p2.1.5.riceRLE.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        86373300	    2.300000000	    0.027655429	       83166310	           1000	#wiki20gb


==> images/nonpos/1/phrases2-2/N_p2.10.eliasfanopart.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       132564440	     1.39425000	    0.01676460	       83166310	           1000	#wiki20gb


==> images/nonpos/1/phrases2-2/N_p2.11.optpfd.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       186571256	     1.08382000	    0.01303200	       83166310	           1000	#wiki20gb #opt



==> images/nonpos/1/phrases2-2/N_p2.12.interpolative.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       148238980	     3.94826000    0.047474200	       83166310	           1000	#wiki20gb #opt



==> images/nonpos/1/phrases2-2/N_p2.13.varint.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
      1413491548	     0.94863600    0.011406500	       83166310	           1000	#wiki20gb #opt



==> images/nonpos/1/phrases2-2/N_p2.2.1.vbyte.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       891588062	    0.565000000	    0.006793616	       83166310	           1000	#wiki20gb_bitmap8


==> images/nonpos/1/phrases2-2/N_p2.2.1.vbyte.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1186033067	    1.085000000	    0.013046148	       83166310	           1000	#wiki20gb_bitmap1


==> images/nonpos/1/phrases2-2/N_p2.2.vbyte.moffat.bitmap1.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1252597670	    7.368000000	    0.088593566	       83166310	           1000	#wiki20gb_bitmap1_k4
      1195710740	    7.538000000	    0.090637663	       83166310	           1000	#wiki20gb_bitmap1_k32


==> images/nonpos/1/phrases2-2/N_p2.2.vbyte.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       930817596	    0.908000000	    0.010917882	       83166310	           1000	#wiki20gb_bitmap8_k4
       897782837	    0.910000000	    0.010941931	       83166310	           1000	#wiki20gb_bitmap8_k32


==> images/nonpos/1/phrases2-2/N_p2.3.vbyte.sanders.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       943902365	    0.586000000	    0.007046122	       83166310	           1000	#wiki20gb_bitmap8_k16
       899528939	    0.582000000	    0.006998026	       83166310	           1000	#wiki20gb_bitmap8_k128


==> images/nonpos/1/phrases2-2/N_p2.3.vbyte.sanders.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1293974536	    1.024000000	    0.012312678	       83166310	           1000	#wiki20gb_bitmap1_k16
      1200782885	    0.958000000	    0.011519087	       83166310	           1000	#wiki20gb_bitmap1_k128


==> images/nonpos/1/phrases2-2/N_p2.4.2.repair.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        34463636	   20.110000000	    0.241804644	       83166310	           1000	#wiki20gb


==> images/nonpos/1/phrases2-2/N_p2.4.2.repairG.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        27699485	   20.627500000	    0.248027116	       83166310	           1000	#wiki20gb


==> images/nonpos/1/phrases2-2/N_p2.4.3.1repairG.skipping.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
#        34635533	    6.695000000	    0.080501347	       83166310	           1000	#wiki20gb	#sampleK=1
        32246429	    6.727500000	    0.080892130	       83166310	           1000	#wiki20gb	#sampleK=4
#        31855153	    6.685000000	    0.080381106	       83166310	           1000	#wiki20gb	#sampleK=16
        31779105	    6.692500000	    0.080471287	       83166310	           1000	#wiki20gb	#sampleK=64


==> images/nonpos/1/phrases2-2/N_p2.4.3.2repairG.skipping.sanders.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName	#sampleK=2
#       495909169	    7.007500000	    0.084258878	       83166310	           1000	#wiki20gb	#sampleK=8
       263129249	    7.025000000	    0.084469300	       83166310	           1000	#wiki20gb	#sampleK=16
#        88518337	    7.145000000	    0.085912192	       83166310	           1000	#wiki20gb	#sampleK=64
#        59412621	    7.095000000	    0.085310987	       83166310	           1000	#wiki20gb	#sampleK=128
        44872821	    7.212500000	    0.086723819	       83166310	           1000	#wiki20gb	#sampleK=256
        34024365	    7.055000000	    0.084830023	       83166310	           1000	#wiki20gb	#sampleK=1024


==> images/nonpos/1/phrases2-2/N_p2.4.3.repair.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        36100320	    6.684000000	    0.080369082	       83166310	           1000	#wiki20gb


==> images/nonpos/1/phrases2-2/N_p2.4.3.repairG.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        29167086	    6.562500000	    0.078908154	       83166310	           1000	#wiki20gb


==> images/nonpos/1/phrases2-2/N_p2.5.lzend.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        47622410	   92.300000000	    1.109824399	       83166310	           1000	#torsen20gb_ds04
        40108486	  120.610000000	    1.450226660	       83166310	           1000	#torsen20gb_ds16
        38230006	  247.850000000	    2.980173101	       83166310	           1000	#torsen20gb_ds64
        37760386	  799.070000000	    9.608097317	       83166310	           1000	#torsen20gb_ds256


==> images/nonpos/1/phrases2-2/N_p2.6.vbyte.lzma.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        53995846	    3.522500000	    0.042354891	       83166310	           1000	#wiki20gb


==> images/nonpos/1/phrases2-2/N_p2.7.simple9.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       242841164	    1.382500000	    0.016623318	       83166310	           1000	#wiki20gb


==> images/nonpos/1/phrases2-2/N_p2.8.pfordelta.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       249275292	    1.755000000	    0.021102295	       83166310	           1000	#wiki20gb


==> images/nonpos/1/phrases2-2/N_p2.9.qmx.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
##      1298623228	    1.362000000	    0.016376824	       83166310	           1000	#wiki20gb   ##versión en compostela con 9.qmx  (extract-simd, merge normal)
## padding space (not included is 8237196 ytes = 0.63%)
      1298623228	    0.983785878	    0.01182914	       83166310	           1000	#wiki20gb   #escalado en compostela2 con 9.qmx.bis  (extract+merge-simd-galloping)



==> images/nonpos/1/phrases5-5/N_p5.1.4.rice.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       857371596	    0.915000000	    0.053259889	       17179908	           1000	#wiki20gb_bitmap8


==> images/nonpos/1/phrases5-5/N_p5.1.4.rice.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       819393368	    4.830000000	    0.281142367	       17179908	           1000	#wiki20gb_bitmap1


==> images/nonpos/1/phrases5-5/N_p5.1.5.riceRLE.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        86373300	    5.850000000	    0.340514047	       17179908	           1000	#wiki20gb


==> images/nonpos/1/phrases5-5/N_p5.10.eliasfanopart.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       132564440	     0.77582400	    0.04515880	       17179908	           1000	#wiki20gb #opt



==> images/nonpos/1/phrases5-5/N_p5.11.optpfd.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       186571256	     0.541765	    0.03153480	       17179908	           1000	#wiki20gb #opt



==> images/nonpos/1/phrases5-5/N_p5.12.interpolative.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       148238980	     2.07610000    0.120844000	       17179908	           1000	#wiki20gb #opt



==> images/nonpos/1/phrases5-5/N_p5.13.varint.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
      1413491548	     0.45755800    0.026633300 	       17179908	           1000	#wiki20gb #opt



==> images/nonpos/1/phrases5-5/N_p5.2.1.vbyte.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       891588062	    0.430000000	    0.025029238	       17179908	           1000	#wiki20gb_bitmap8


==> images/nonpos/1/phrases5-5/N_p5.2.1.vbyte.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1186033067	    2.485000000	    0.144645711	       17179908	           1000	#wiki20gb_bitmap1


==> images/nonpos/1/phrases5-5/N_p5.2.vbyte.moffat.bitmap1.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1252597670	    6.452000000	    0.375554980	       17179908	           1000	#wiki20gb_bitmap1_k4
      1195710740	    6.552000000	    0.381375733	       17179908	           1000	#wiki20gb_bitmap1_k32


==> images/nonpos/1/phrases5-5/N_p5.2.vbyte.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       930817596	    1.078000000	    0.062747717	       17179908	           1000	#wiki20gb_bitmap8_k4
       897782837	    1.114000000	    0.064843188	       17179908	           1000	#wiki20gb_bitmap8_k32


==> images/nonpos/1/phrases5-5/N_p5.3.vbyte.sanders.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       943902365	    0.332000000	    0.019324900	       17179908	           1000	#wiki20gb_bitmap8_k16
       899528939	    0.340000000	    0.019790560	       17179908	           1000	#wiki20gb_bitmap8_k128


==> images/nonpos/1/phrases5-5/N_p5.3.vbyte.sanders.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1293974536	    0.750000000	    0.043655647	       17179908	           1000	#wiki20gb_bitmap1_k16
      1200782885	    0.754000000	    0.043888477	       17179908	           1000	#wiki20gb_bitmap1_k128


==> images/nonpos/1/phrases5-5/N_p5.4.2.repair.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        34463636	   52.170000000	    3.036686809	       17179908	           1000	#wiki20gb


==> images/nonpos/1/phrases5-5/N_p5.4.2.repairG.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        27699485	   53.330000000	    3.104207543	       17179908	           1000	#wiki20gb


==> images/nonpos/1/phrases5-5/N_p5.4.3.1repairG.skipping.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
#        34635533	    4.470000000	    0.260187656	       17179908	           1000	#wiki20gb	#sampleK=1
        32246429	    4.472500000	    0.260333175	       17179908	           1000	#wiki20gb	#sampleK=4
#        31855153	    4.605000000	    0.268045673	       17179908	           1000	#wiki20gb	#sampleK=16
        31779105	    4.457500000	    0.259460062	       17179908	           1000	#wiki20gb	#sampleK=64


==> images/nonpos/1/phrases5-5/N_p5.4.3.2repairG.skipping.sanders.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName	#sampleK=2
#       495909169	    4.825000000	    0.280851329	       17179908	           1000	#wiki20gb	#sampleK=8
       263129249	    4.907500000	    0.285653451	       17179908	           1000	#wiki20gb	#sampleK=16
#        88518337	    4.927500000	    0.286817601	       17179908	           1000	#wiki20gb	#sampleK=64
#        59412621	    4.950000000	    0.288127271	       17179908	           1000	#wiki20gb	#sampleK=128
        44872821	    4.907500000	    0.285653451	       17179908	           1000	#wiki20gb	#sampleK=256
        34024365	    4.852500000	    0.282452036	       17179908	           1000	#wiki20gb	#sampleK=1024


==> images/nonpos/1/phrases5-5/N_p5.4.3.repair.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        36100320	    4.518000000	    0.262981618	       17179908	           1000	#wiki20gb


==> images/nonpos/1/phrases5-5/N_p5.4.3.repairG.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        29167086	    4.392500000	    0.255676573	       17179908	           1000	#wiki20gb


==> images/nonpos/1/phrases5-5/N_p5.5.lzend.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        47622410	  238.215000000	   13.865906616	       17179908	           1000	#torsen20gb_ds04
        40108486	  311.405000000	   18.126115693	       17179908	           1000	#torsen20gb_ds16
        38230006	  639.880000000	   37.245833912	       17179908	           1000	#torsen20gb_ds64
        37760386	 2059.935000000	  119.903727075	       17179908	           1000	#torsen20gb_ds256


==> images/nonpos/1/phrases5-5/N_p5.6.vbyte.lzma.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        53995846	    8.337500000	    0.485305276	       17179908	           1000	#wiki20gb


==> images/nonpos/1/phrases5-5/N_p5.7.simple9.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       242841164	    3.157500000	    0.183790274	       17179908	           1000	#wiki20gb


==> images/nonpos/1/phrases5-5/N_p5.8.pfordelta.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       249275292	    4.372500000	    0.254512422	       17179908	           1000	#wiki20gb


==> images/nonpos/1/phrases5-5/N_p5.9.qmx.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
#      1298623228	    3.371000000	    0.196217582	       17179908	           1000	#wiki20gb   #versión en compostela con 9.qmx  (extract-simd, merge normal)
## padding space (not included is 8237196 ytes = 0.63%)
      1298623228	    0.573394839	    0.006894557	       17179908	           1000	#wiki20gb   #escalado en compostela2 con 9.qmx.bis  (extract+merge-simd-galloping)



==> images/nonpos/1/words1-1000/E_Wa.1.4.rice.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       857371596	    0.001310000	    0.014392441	          91020	           1000	#wiki20gb_bitmap8


==> images/nonpos/1/words1-1000/E_Wa.1.4.rice.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       819393368	    0.001360000	    0.014941771	          91020	           1000	#wiki20gb_bitmap1


==> images/nonpos/1/words1-1000/E_Wa.1.5.riceRLE.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        86373300	    0.000700000	    0.007690617	          91020	           1000	#wiki20gb


==> images/nonpos/1/words1-1000/E_Wa.10.eliasfanopart.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       132564440	    0.001719670	    0.0188933	          91020	           1000	#wiki20gb


==> images/nonpos/1/words1-1000/E_Wa.11.optpfd.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       186571256	     0.00128433	    0.01411050	          91020	           1000	#wiki20gb #opt



==> images/nonpos/1/words1-1000/E_Wa.12.interpolative.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       148238980	     0.00233667	    0.02567200	          91020	           1000	#wiki20gb #opt



==> images/nonpos/1/words1-1000/E_Wa.13.varint.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
      1413491548	      0.0010700     0.01175570	          91020	           1000	#wiki20gb #opt



==> images/nonpos/1/words1-1000/E_Wa.2.1.vbyte.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       891588062	    0.000470000	    0.005163700	          91020	           1000	#wiki20gb_bitmap8


==> images/nonpos/1/words1-1000/E_Wa.2.1.vbyte.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1186033067	    0.000410000	    0.004504505	          91020	           1000	#wiki20gb_bitmap1


==> images/nonpos/1/words1-1000/E_Wa.2.vbyte.moffat.bitmap1.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1252597670	    0.001030000	    0.011316194	          91020	           1000	#wiki20gb_bitmap1_k4
      1195710740	    0.000900000	    0.009887937	          91020	           1000	#wiki20gb_bitmap1_k32


==> images/nonpos/1/words1-1000/E_Wa.2.vbyte.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       930817596	    0.000910000	    0.009997803	          91020	           1000	#wiki20gb_bitmap8_k4
       897782837	    0.000860000	    0.009448473	          91020	           1000	#wiki20gb_bitmap8_k32


==> images/nonpos/1/words1-1000/E_Wa.3.vbyte.sanders.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       943902365	    0.000660000	    0.007251154	          91020	           1000	#wiki20gb_bitmap8_k16
       899528939	    0.000680000	    0.007470886	          91020	           1000	#wiki20gb_bitmap8_k128


==> images/nonpos/1/words1-1000/E_Wa.3.vbyte.sanders.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1293974536	    0.000670000	    0.007361020	          91020	           1000	#wiki20gb_bitmap1_k16
      1200782885	    0.000730000	    0.008020215	          91020	           1000	#wiki20gb_bitmap1_k128


==> images/nonpos/1/words1-1000/E_Wa.4.2.repair.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        34463636	    0.005660000	    0.062184135	          91020	           1000	#wiki20gb


==> images/nonpos/1/words1-1000/E_Wa.4.2.repairG.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        27699485	    0.005180000	    0.056910569	          91020	           1000	#wiki20gb


==> images/nonpos/1/words1-1000/E_Wa.4.3.1repairG.skipping.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
#        34635533	    0.003860000	    0.042408262	          91020	           1000	#wiki20gb	#sampleK=1
        32246429	    0.004100000     0.045045045	          91020	           1000	#wiki20gb	#sampleK=4
#        31855153	    0.003740000	    0.041089870	          91020	           1000	#wiki20gb	#sampleK=16
        31779105	    0.004084000     0.044869260	          91020	           1000	#wiki20gb	#sampleK=64



==> images/nonpos/1/words1-1000/E_Wa.4.3.2repairG.skipping.sanders.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName	#sampleK=2
#       495909169	    0.003680000	    0.040430675	          91020	           1000	#wiki20gb	#sampleK=8
       263129249	    0.003660000	    0.040210943	          91020	           1000	#wiki20gb	#sampleK=16
#        88518337	    0.003576000	    0.039288069	          91020	           1000	#wiki20gb	#sampleK=64
#        59412621	    0.003700000	    0.040650407	          91020	           1000	#wiki20gb	#sampleK=128
        44872821	    0.003520000	    0.038672819	          91020	           1000	#wiki20gb	#sampleK=256
        34024365	    0.003824000	    0.042012744	          91020	           1000	#wiki20gb	#sampleK=1024


==> images/nonpos/1/words1-1000/E_Wa.4.3.repair.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        36100320	    0.003680000	    0.040430675	          91020	           1000	#wiki20gb


==> images/nonpos/1/words1-1000/E_Wa.4.3.repairG.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        29167086	    0.003820000	    0.041968798	          91020	           1000	#wiki20gb


==> images/nonpos/1/words1-1000/E_Wa.5.lzend.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        47622410	    0.024000000	    0.263678312	          91020	           1000	#torsen20gb_ds04
        40108486	    0.029000000	    0.318611294	          91020	           1000	#torsen20gb_ds16
        38230006	    0.055000000	    0.604262799	          91020	           1000	#torsen20gb_ds64
        37760386	    0.181000000	    1.988573940	          91020	           1000	#torsen20gb_ds256


==> images/nonpos/1/words1-1000/E_Wa.6.vbyte.lzma.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        53995846	    0.002190000	    0.024060646	          91020	           1000	#wiki20gb


==> images/nonpos/1/words1-1000/E_Wa.7.simple9.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       242841164	    0.000530000	    0.005822896	          91020	           1000	#wiki20gb


==> images/nonpos/1/words1-1000/E_Wa.8.pfordelta.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       249275292	    0.000630000	    0.006921556	          91020	           1000	#wiki20gb


==> images/nonpos/1/words1-1000/E_Wa.9.qmx.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1298623228	    0.000524000	    0.005756976	          91020	           1000	#wiki20gb
## padding space (not included is 8237196 ytes = 0.63%)


==> images/nonpos/1/words1001-100k/E_Wb.1.4.rice.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       857371596	    0.054440000	    0.010112202	        5383595	           1000	#wiki20gb_bitmap8


==> images/nonpos/1/words1001-100k/E_Wb.1.4.rice.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       819393368	    0.054510000	    0.010125204	        5383595	           1000	#wiki20gb_bitmap1


==> images/nonpos/1/words1001-100k/E_Wb.1.5.riceRLE.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        86373300	    0.017900000	    0.003324916	        5383595	           1000	#wiki20gb


==> images/nonpos/1/words1001-100k/E_Wb.10.eliasfanopart.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       132564440	     0.04521930	    0.00839947	        5383595	           1000	#wiki20gb


==> images/nonpos/1/words1001-100k/E_Wb.11.optpfd.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       186571256	     0.04268700	    0.00792909	        5383595	           1000	#wiki20gb #opt



==> images/nonpos/1/words1001-100k/E_Wb.12.interpolative.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       148238980	     0.10649100    0.01978070	        5383595	           1000	#wiki20gb #opt



==> images/nonpos/1/words1001-100k/E_Wb.13.varint.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
      1413491548	      0.0322447     0.00598943	        5383595	           1000	#wiki20gb #opt



==> images/nonpos/1/words1001-100k/E_Wb.2.1.vbyte.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       891588062	    0.010330000	    0.001918792	        5383595	           1000	#wiki20gb_bitmap8


==> images/nonpos/1/words1001-100k/E_Wb.2.1.vbyte.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1186033067	    0.010580000	    0.001965230	        5383595	           1000	#wiki20gb_bitmap1


==> images/nonpos/1/words1001-100k/E_Wb.2.vbyte.moffat.bitmap1.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1252597670	    0.028440000	    0.005282715	        5383595	           1000	#wiki20gb_bitmap1_k4
      1195710740	    0.027370000	    0.005083963	        5383595	           1000	#wiki20gb_bitmap1_k32


==> images/nonpos/1/words1001-100k/E_Wb.2.vbyte.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       930817596	    0.028720000	    0.005334725	        5383595	           1000	#wiki20gb_bitmap8_k4
       897782837	    0.027440000	    0.005096966	        5383595	           1000	#wiki20gb_bitmap8_k32


==> images/nonpos/1/words1001-100k/E_Wb.3.vbyte.sanders.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       943902365	    0.014920000	    0.002771382	        5383595	           1000	#wiki20gb_bitmap8_k16
       899528939	    0.013300000	    0.002470468	        5383595	           1000	#wiki20gb_bitmap8_k128


==> images/nonpos/1/words1001-100k/E_Wb.3.vbyte.sanders.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1293974536	    0.015080000	    0.002801102	        5383595	           1000	#wiki20gb_bitmap1_k16
      1200782885	    0.013660000	    0.002537338	        5383595	           1000	#wiki20gb_bitmap1_k128


==> images/nonpos/1/words1001-100k/E_Wb.4.2.repair.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        34463636	    0.225200000	    0.041830784	        5383595	           1000	#wiki20gb


==> images/nonpos/1/words1001-100k/E_Wb.4.2.repairG.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        27699485	    0.231480000	    0.042997291	        5383595	           1000	#wiki20gb


==> images/nonpos/1/words1001-100k/E_Wb.4.3.1repairG.skipping.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
#        34635533	    0.160560000	    0.029823937	        5383595	           1000	#wiki20gb	#sampleK=1
        32246429	    0.161520000	    0.030002257	        5383595	           1000	#wiki20gb	#sampleK=4
#       31855153	    0.161360000	    0.029972537	        5383595	           1000	#wiki20gb	#sampleK=16
        31779105	    0.161200000	    0.029942817	        5383595	           1000	#wiki20gb	#sampleK=64


==> images/nonpos/1/words1001-100k/E_Wb.4.3.2repairG.skipping.sanders.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName	#sampleK=2
#       495909169	    0.153152000	    0.028447905	        5383595	           1000	#wiki20gb	#sampleK=8
       263129249	    0.154464000	    0.028691608	        5383595	           1000	#wiki20gb	#sampleK=16
#        88518337	    0.153296000	    0.028474653	        5383595	           1000	#wiki20gb	#sampleK=64
#        59412621	    0.153576000	    0.028526663	        5383595	           1000	#wiki20gb	#sampleK=128
        44872821	    0.153360000	    0.028486541	        5383595	           1000	#wiki20gb	#sampleK=256
        34024365	    0.154528000	    0.028703496	        5383595	           1000	#wiki20gb	#sampleK=1024


==> images/nonpos/1/words1001-100k/E_Wb.4.3.repair.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        36100320	    0.157600000	    0.029274119	        5383595	           1000	#wiki20gb


==> images/nonpos/1/words1001-100k/E_Wb.4.3.repairG.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        29167086	    0.159400000	    0.029608468	        5383595	           1000	#wiki20gb


==> images/nonpos/1/words1001-100k/E_Wb.5.lzend.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        47622410	    1.065000000	    0.197823202	        5383595	           1000	#torsen20gb_ds04
        40108486	    1.379000000	    0.256148540	        5383595	           1000	#torsen20gb_ds16
        38230006	    2.842000000	    0.527900037	        5383595	           1000	#torsen20gb_ds64
        37760386	    9.165000000	    1.702394032	        5383595	           1000	#torsen20gb_ds256


==> images/nonpos/1/words1001-100k/E_Wb.6.vbyte.lzma.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        53995846	    0.048470000	    0.009003278	        5383595	           1000	#wiki20gb


==> images/nonpos/1/words1001-100k/E_Wb.7.simple9.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       242841164	    0.010390000	    0.001929937	        5383595	           1000	#wiki20gb


==> images/nonpos/1/words1001-100k/E_Wb.8.pfordelta.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       249275292	    0.011830000	    0.002197416	        5383595	           1000	#wiki20gb


==> images/nonpos/1/words1001-100k/E_Wb.9.qmx.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1298623228	    0.006856000	    0.001273498	        5383595	           1000	#wiki20gb
## padding space (not included is 8237196 ytes = 0.63%)


==> images/nonpos/2/phrases2-2/N_p2.1.4.rice.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       857371596	    0.780000000	    0.009378798	       83166310	           1000	#wiki20gb_bitmap8


==> images/nonpos/2/phrases2-2/N_p2.1.4.rice.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       819393368	    2.375000000	    0.028557237	       83166310	           1000	#wiki20gb_bitmap1


==> images/nonpos/2/phrases2-2/N_p2.1.5.riceRLE.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        86373300	    2.300000000	    0.027655429	       83166310	           1000	#wiki20gb


==> images/nonpos/2/phrases2-2/N_p2.10.eliasfanopart.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       132564440	     1.39425000	    0.01676460	       83166310	           1000	#wiki20gb


==> images/nonpos/2/phrases2-2/N_p2.11.optpfd.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       186571256	     1.08382000	    0.01303200	       83166310	           1000	#wiki20gb #opt



==> images/nonpos/2/phrases2-2/N_p2.12.interpolative.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       148238980	     3.94826000    0.047474200	       83166310	           1000	#wiki20gb #opt



==> images/nonpos/2/phrases2-2/N_p2.13.varint.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
      1413491548	     0.94863600    0.011406500	       83166310	           1000	#wiki20gb #opt



==> images/nonpos/2/phrases2-2/N_p2.2.1.vbyte.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       891588062	    0.565000000	    0.006793616	       83166310	           1000	#wiki20gb_bitmap8


==> images/nonpos/2/phrases2-2/N_p2.2.1.vbyte.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1186033067	    1.085000000	    0.013046148	       83166310	           1000	#wiki20gb_bitmap1


==> images/nonpos/2/phrases2-2/N_p2.2.vbyte.moffat.bitmap1.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1252597670	    7.368000000	    0.088593566	       83166310	           1000	#wiki20gb_bitmap1_k4
      1195710740	    7.538000000	    0.090637663	       83166310	           1000	#wiki20gb_bitmap1_k32


==> images/nonpos/2/phrases2-2/N_p2.2.vbyte.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       930817596	    0.908000000	    0.010917882	       83166310	           1000	#wiki20gb_bitmap8_k4
       897782837	    0.910000000	    0.010941931	       83166310	           1000	#wiki20gb_bitmap8_k32


==> images/nonpos/2/phrases2-2/N_p2.3.vbyte.sanders.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       943902365	    0.586000000	    0.007046122	       83166310	           1000	#wiki20gb_bitmap8_k16
       899528939	    0.582000000	    0.006998026	       83166310	           1000	#wiki20gb_bitmap8_k128


==> images/nonpos/2/phrases2-2/N_p2.3.vbyte.sanders.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1293974536	    1.024000000	    0.012312678	       83166310	           1000	#wiki20gb_bitmap1_k16
      1200782885	    0.958000000	    0.011519087	       83166310	           1000	#wiki20gb_bitmap1_k128


==> images/nonpos/2/phrases2-2/N_p2.4.2.repair.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        34463636	   20.110000000	    0.241804644	       83166310	           1000	#wiki20gb


==> images/nonpos/2/phrases2-2/N_p2.4.2.repairG.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        27699485	   20.627500000	    0.248027116	       83166310	           1000	#wiki20gb


==> images/nonpos/2/phrases2-2/N_p2.4.3.1repairG.skipping.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
#        34635533	    6.695000000	    0.080501347	       83166310	           1000	#wiki20gb	#sampleK=1
        32246429	    6.727500000	    0.080892130	       83166310	           1000	#wiki20gb	#sampleK=4
#        31855153	    6.685000000	    0.080381106	       83166310	           1000	#wiki20gb	#sampleK=16
        31779105	    6.692500000	    0.080471287	       83166310	           1000	#wiki20gb	#sampleK=64


==> images/nonpos/2/phrases2-2/N_p2.4.3.2repairG.skipping.sanders.dat <==
##sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName	#sampleK=2
##       495909169	    7.007500000	    0.084258878	       83166310	           1000	#wiki20gb	#sampleK=8
#       263129249	    7.025000000	    0.084469300	       83166310	           1000	#wiki20gb	#sampleK=16
##        88518337	    7.145000000	    0.085912192	       83166310	           1000	#wiki20gb	#sampleK=64
##        59412621	    7.095000000	    0.085310987	       83166310	           1000	#wiki20gb	#sampleK=128
#        44872821	    7.212500000	    0.086723819	       83166310	           1000	#wiki20gb	#sampleK=256
        34024365	    7.055000000	    0.084830023	       83166310	           1000	#wiki20gb	#sampleK=1024


==> images/nonpos/2/phrases2-2/N_p2.4.3.repair.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        36100320	    6.684000000	    0.080369082	       83166310	           1000	#wiki20gb


==> images/nonpos/2/phrases2-2/N_p2.4.3.repairG.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        29167086	    6.562500000	    0.078908154	       83166310	           1000	#wiki20gb


==> images/nonpos/2/phrases2-2/N_p2.5.lzend.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        47622410	   92.300000000	    1.109824399	       83166310	           1000	#torsen20gb_ds04
        40108486	  120.610000000	    1.450226660	       83166310	           1000	#torsen20gb_ds16
        38230006	  247.850000000	    2.980173101	       83166310	           1000	#torsen20gb_ds64
        37760386	  799.070000000	    9.608097317	       83166310	           1000	#torsen20gb_ds256


==> images/nonpos/2/phrases2-2/N_p2.6.vbyte.lzma.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        53995846	    3.522500000	    0.042354891	       83166310	           1000	#wiki20gb


==> images/nonpos/2/phrases2-2/N_p2.7.simple9.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       242841164	    1.382500000	    0.016623318	       83166310	           1000	#wiki20gb


==> images/nonpos/2/phrases2-2/N_p2.8.pfordelta.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       249275292	    1.755000000	    0.021102295	       83166310	           1000	#wiki20gb


==> images/nonpos/2/phrases2-2/N_p2.9.qmx.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
##      1298623228	    1.362000000	    0.016376824	       83166310	           1000	#wiki20gb   ##versión en compostela con 9.qmx  (extract-simd, merge normal)
## padding space (not included is 8237196 ytes = 0.63%)
      1298623228	    0.983785878	    0.01182914	       83166310	           1000	#wiki20gb   #escalado en compostela2 con 9.qmx.bis  (extract+merge-simd-galloping)



==> images/nonpos/2/phrases5-5/N_p5.1.4.rice.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       857371596	    0.915000000	    0.053259889	       17179908	           1000	#wiki20gb_bitmap8


==> images/nonpos/2/phrases5-5/N_p5.1.4.rice.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       819393368	    4.830000000	    0.281142367	       17179908	           1000	#wiki20gb_bitmap1


==> images/nonpos/2/phrases5-5/N_p5.1.5.riceRLE.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        86373300	    5.850000000	    0.340514047	       17179908	           1000	#wiki20gb


==> images/nonpos/2/phrases5-5/N_p5.10.eliasfanopart.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       132564440	     0.77582400	    0.04515880	       17179908	           1000	#wiki20gb #opt



==> images/nonpos/2/phrases5-5/N_p5.11.optpfd.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       186571256	     0.541765	    0.03153480	       17179908	           1000	#wiki20gb #opt



==> images/nonpos/2/phrases5-5/N_p5.12.interpolative.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       148238980	     2.07610000    0.120844000	       17179908	           1000	#wiki20gb #opt



==> images/nonpos/2/phrases5-5/N_p5.13.varint.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
      1413491548	     0.45755800    0.026633300 	       17179908	           1000	#wiki20gb #opt



==> images/nonpos/2/phrases5-5/N_p5.2.1.vbyte.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       891588062	    0.430000000	    0.025029238	       17179908	           1000	#wiki20gb_bitmap8


==> images/nonpos/2/phrases5-5/N_p5.2.1.vbyte.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1186033067	    2.485000000	    0.144645711	       17179908	           1000	#wiki20gb_bitmap1


==> images/nonpos/2/phrases5-5/N_p5.2.vbyte.moffat.bitmap1.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1252597670	    6.452000000	    0.375554980	       17179908	           1000	#wiki20gb_bitmap1_k4
      1195710740	    6.552000000	    0.381375733	       17179908	           1000	#wiki20gb_bitmap1_k32


==> images/nonpos/2/phrases5-5/N_p5.2.vbyte.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       930817596	    1.078000000	    0.062747717	       17179908	           1000	#wiki20gb_bitmap8_k4
       897782837	    1.114000000	    0.064843188	       17179908	           1000	#wiki20gb_bitmap8_k32


==> images/nonpos/2/phrases5-5/N_p5.3.vbyte.sanders.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       943902365	    0.332000000	    0.019324900	       17179908	           1000	#wiki20gb_bitmap8_k16
       899528939	    0.340000000	    0.019790560	       17179908	           1000	#wiki20gb_bitmap8_k128


==> images/nonpos/2/phrases5-5/N_p5.3.vbyte.sanders.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1293974536	    0.750000000	    0.043655647	       17179908	           1000	#wiki20gb_bitmap1_k16
      1200782885	    0.754000000	    0.043888477	       17179908	           1000	#wiki20gb_bitmap1_k128


==> images/nonpos/2/phrases5-5/N_p5.4.2.repair.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        34463636	   52.170000000	    3.036686809	       17179908	           1000	#wiki20gb


==> images/nonpos/2/phrases5-5/N_p5.4.2.repairG.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        27699485	   53.330000000	    3.104207543	       17179908	           1000	#wiki20gb


==> images/nonpos/2/phrases5-5/N_p5.4.3.1repairG.skipping.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
#        34635533	    4.470000000	    0.260187656	       17179908	           1000	#wiki20gb	#sampleK=1
        32246429	    4.472500000	    0.260333175	       17179908	           1000	#wiki20gb	#sampleK=4
#        31855153	    4.605000000	    0.268045673	       17179908	           1000	#wiki20gb	#sampleK=16
        31779105	    4.457500000	    0.259460062	       17179908	           1000	#wiki20gb	#sampleK=64


==> images/nonpos/2/phrases5-5/N_p5.4.3.2repairG.skipping.sanders.dat <==
##sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName	#sampleK=2
##       495909169	    4.825000000	    0.280851329	       17179908	           1000	#wiki20gb	#sampleK=8
#       263129249	    4.907500000	    0.285653451	       17179908	           1000	#wiki20gb	#sampleK=16
##        88518337	    4.927500000	    0.286817601	       17179908	           1000	#wiki20gb	#sampleK=64
##        59412621	    4.950000000	    0.288127271	       17179908	           1000	#wiki20gb	#sampleK=128
#        44872821	    4.907500000	    0.285653451	       17179908	           1000	#wiki20gb	#sampleK=256
        34024365	    4.852500000	    0.282452036	       17179908	           1000	#wiki20gb	#sampleK=1024


==> images/nonpos/2/phrases5-5/N_p5.4.3.repair.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        36100320	    4.518000000	    0.262981618	       17179908	           1000	#wiki20gb


==> images/nonpos/2/phrases5-5/N_p5.4.3.repairG.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        29167086	    4.392500000	    0.255676573	       17179908	           1000	#wiki20gb


==> images/nonpos/2/phrases5-5/N_p5.5.lzend.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        47622410	  238.215000000	   13.865906616	       17179908	           1000	#torsen20gb_ds04
        40108486	  311.405000000	   18.126115693	       17179908	           1000	#torsen20gb_ds16
        38230006	  639.880000000	   37.245833912	       17179908	           1000	#torsen20gb_ds64
        37760386	 2059.935000000	  119.903727075	       17179908	           1000	#torsen20gb_ds256


==> images/nonpos/2/phrases5-5/N_p5.6.vbyte.lzma.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        53995846	    8.337500000	    0.485305276	       17179908	           1000	#wiki20gb


==> images/nonpos/2/phrases5-5/N_p5.7.simple9.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       242841164	    3.157500000	    0.183790274	       17179908	           1000	#wiki20gb


==> images/nonpos/2/phrases5-5/N_p5.8.pfordelta.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       249275292	    4.372500000	    0.254512422	       17179908	           1000	#wiki20gb


==> images/nonpos/2/phrases5-5/N_p5.9.qmx.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
#      1298623228	    3.371000000	    0.196217582	       17179908	           1000	#wiki20gb   #versión en compostela con 9.qmx  (extract-simd, merge normal)
## padding space (not included is 8237196 ytes = 0.63%)
      1298623228	    0.573394839	    0.006894557	       17179908	           1000	#wiki20gb   #escalado en compostela2 con 9.qmx.bis  (extract+merge-simd-galloping)



==> images/nonpos/2/words1-1000/E_Wa.1.4.rice.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       857371596	    0.001310000	    0.014392441	          91020	           1000	#wiki20gb_bitmap8


==> images/nonpos/2/words1-1000/E_Wa.1.4.rice.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       819393368	    0.001360000	    0.014941771	          91020	           1000	#wiki20gb_bitmap1


==> images/nonpos/2/words1-1000/E_Wa.1.5.riceRLE.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        86373300	    0.000700000	    0.007690617	          91020	           1000	#wiki20gb


==> images/nonpos/2/words1-1000/E_Wa.10.eliasfanopart.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       132564440	    0.001719670	    0.0188933	          91020	           1000	#wiki20gb


==> images/nonpos/2/words1-1000/E_Wa.11.optpfd.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       186571256	     0.00128433	    0.01411050	          91020	           1000	#wiki20gb #opt



==> images/nonpos/2/words1-1000/E_Wa.12.interpolative.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       148238980	     0.00233667	    0.02567200	          91020	           1000	#wiki20gb #opt



==> images/nonpos/2/words1-1000/E_Wa.13.varint.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
      1413491548	      0.0010700     0.01175570	          91020	           1000	#wiki20gb #opt



==> images/nonpos/2/words1-1000/E_Wa.2.1.vbyte.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       891588062	    0.000470000	    0.005163700	          91020	           1000	#wiki20gb_bitmap8


==> images/nonpos/2/words1-1000/E_Wa.2.1.vbyte.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1186033067	    0.000410000	    0.004504505	          91020	           1000	#wiki20gb_bitmap1


==> images/nonpos/2/words1-1000/E_Wa.2.vbyte.moffat.bitmap1.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1252597670	    0.001030000	    0.011316194	          91020	           1000	#wiki20gb_bitmap1_k4
      1195710740	    0.000900000	    0.009887937	          91020	           1000	#wiki20gb_bitmap1_k32


==> images/nonpos/2/words1-1000/E_Wa.2.vbyte.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       930817596	    0.000910000	    0.009997803	          91020	           1000	#wiki20gb_bitmap8_k4
       897782837	    0.000860000	    0.009448473	          91020	           1000	#wiki20gb_bitmap8_k32


==> images/nonpos/2/words1-1000/E_Wa.3.vbyte.sanders.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       943902365	    0.000660000	    0.007251154	          91020	           1000	#wiki20gb_bitmap8_k16
       899528939	    0.000680000	    0.007470886	          91020	           1000	#wiki20gb_bitmap8_k128


==> images/nonpos/2/words1-1000/E_Wa.3.vbyte.sanders.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1293974536	    0.000670000	    0.007361020	          91020	           1000	#wiki20gb_bitmap1_k16
      1200782885	    0.000730000	    0.008020215	          91020	           1000	#wiki20gb_bitmap1_k128


==> images/nonpos/2/words1-1000/E_Wa.4.2.repair.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        34463636	    0.005660000	    0.062184135	          91020	           1000	#wiki20gb


==> images/nonpos/2/words1-1000/E_Wa.4.2.repairG.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        27699485	    0.005180000	    0.056910569	          91020	           1000	#wiki20gb


==> images/nonpos/2/words1-1000/E_Wa.4.3.1repairG.skipping.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
#        34635533	    0.003860000	    0.042408262	          91020	           1000	#wiki20gb	#sampleK=1
        32246429	    0.004100000     0.045045045	          91020	           1000	#wiki20gb	#sampleK=4
#        31855153	    0.003740000	    0.041089870	          91020	           1000	#wiki20gb	#sampleK=16
        31779105	    0.004084000     0.044869260	          91020	           1000	#wiki20gb	#sampleK=64



==> images/nonpos/2/words1-1000/E_Wa.4.3.2repairG.skipping.sanders.dat <==
##sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName	#sampleK=2
##       495909169	    0.003680000	    0.040430675	          91020	           1000	#wiki20gb	#sampleK=8
#       263129249	    0.003660000	    0.040210943	          91020	           1000	#wiki20gb	#sampleK=16
##        88518337	    0.003576000	    0.039288069	          91020	           1000	#wiki20gb	#sampleK=64
##        59412621	    0.003700000	    0.040650407	          91020	           1000	#wiki20gb	#sampleK=128
#        44872821	    0.003520000	    0.038672819	          91020	           1000	#wiki20gb	#sampleK=256
        34024365	    0.003824000	    0.042012744	          91020	           1000	#wiki20gb	#sampleK=1024


==> images/nonpos/2/words1-1000/E_Wa.4.3.repair.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        36100320	    0.003680000	    0.040430675	          91020	           1000	#wiki20gb


==> images/nonpos/2/words1-1000/E_Wa.4.3.repairG.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        29167086	    0.003820000	    0.041968798	          91020	           1000	#wiki20gb


==> images/nonpos/2/words1-1000/E_Wa.5.lzend.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        47622410	    0.024000000	    0.263678312	          91020	           1000	#torsen20gb_ds04
        40108486	    0.029000000	    0.318611294	          91020	           1000	#torsen20gb_ds16
        38230006	    0.055000000	    0.604262799	          91020	           1000	#torsen20gb_ds64
        37760386	    0.181000000	    1.988573940	          91020	           1000	#torsen20gb_ds256


==> images/nonpos/2/words1-1000/E_Wa.6.vbyte.lzma.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        53995846	    0.002190000	    0.024060646	          91020	           1000	#wiki20gb


==> images/nonpos/2/words1-1000/E_Wa.7.simple9.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       242841164	    0.000530000	    0.005822896	          91020	           1000	#wiki20gb


==> images/nonpos/2/words1-1000/E_Wa.8.pfordelta.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       249275292	    0.000630000	    0.006921556	          91020	           1000	#wiki20gb


==> images/nonpos/2/words1-1000/E_Wa.9.qmx.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1298623228	    0.000524000	    0.005756976	          91020	           1000	#wiki20gb
## padding space (not included is 8237196 ytes = 0.63%)


==> images/nonpos/2/words1001-100k/E_Wb.1.4.rice.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       857371596	    0.054440000	    0.010112202	        5383595	           1000	#wiki20gb_bitmap8


==> images/nonpos/2/words1001-100k/E_Wb.1.4.rice.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       819393368	    0.054510000	    0.010125204	        5383595	           1000	#wiki20gb_bitmap1


==> images/nonpos/2/words1001-100k/E_Wb.1.5.riceRLE.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        86373300	    0.017900000	    0.003324916	        5383595	           1000	#wiki20gb


==> images/nonpos/2/words1001-100k/E_Wb.10.eliasfanopart.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       132564440	     0.04521930	    0.00839947	        5383595	           1000	#wiki20gb


==> images/nonpos/2/words1001-100k/E_Wb.11.optpfd.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       186571256	     0.04268700	    0.00792909	        5383595	           1000	#wiki20gb #opt



==> images/nonpos/2/words1001-100k/E_Wb.12.interpolative.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       148238980	     0.10649100    0.01978070	        5383595	           1000	#wiki20gb #opt



==> images/nonpos/2/words1001-100k/E_Wb.13.varint.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
      1413491548	      0.0322447     0.00598943	        5383595	           1000	#wiki20gb #opt



==> images/nonpos/2/words1001-100k/E_Wb.2.1.vbyte.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       891588062	    0.010330000	    0.001918792	        5383595	           1000	#wiki20gb_bitmap8


==> images/nonpos/2/words1001-100k/E_Wb.2.1.vbyte.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1186033067	    0.010580000	    0.001965230	        5383595	           1000	#wiki20gb_bitmap1


==> images/nonpos/2/words1001-100k/E_Wb.2.vbyte.moffat.bitmap1.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1252597670	    0.028440000	    0.005282715	        5383595	           1000	#wiki20gb_bitmap1_k4
      1195710740	    0.027370000	    0.005083963	        5383595	           1000	#wiki20gb_bitmap1_k32


==> images/nonpos/2/words1001-100k/E_Wb.2.vbyte.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       930817596	    0.028720000	    0.005334725	        5383595	           1000	#wiki20gb_bitmap8_k4
       897782837	    0.027440000	    0.005096966	        5383595	           1000	#wiki20gb_bitmap8_k32


==> images/nonpos/2/words1001-100k/E_Wb.3.vbyte.sanders.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       943902365	    0.014920000	    0.002771382	        5383595	           1000	#wiki20gb_bitmap8_k16
       899528939	    0.013300000	    0.002470468	        5383595	           1000	#wiki20gb_bitmap8_k128


==> images/nonpos/2/words1001-100k/E_Wb.3.vbyte.sanders.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1293974536	    0.015080000	    0.002801102	        5383595	           1000	#wiki20gb_bitmap1_k16
      1200782885	    0.013660000	    0.002537338	        5383595	           1000	#wiki20gb_bitmap1_k128


==> images/nonpos/2/words1001-100k/E_Wb.4.2.repair.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        34463636	    0.225200000	    0.041830784	        5383595	           1000	#wiki20gb


==> images/nonpos/2/words1001-100k/E_Wb.4.2.repairG.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        27699485	    0.231480000	    0.042997291	        5383595	           1000	#wiki20gb


==> images/nonpos/2/words1001-100k/E_Wb.4.3.1repairG.skipping.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
#        34635533	    0.160560000	    0.029823937	        5383595	           1000	#wiki20gb	#sampleK=1
        32246429	    0.161520000	    0.030002257	        5383595	           1000	#wiki20gb	#sampleK=4
#       31855153	    0.161360000	    0.029972537	        5383595	           1000	#wiki20gb	#sampleK=16
        31779105	    0.161200000	    0.029942817	        5383595	           1000	#wiki20gb	#sampleK=64


==> images/nonpos/2/words1001-100k/E_Wb.4.3.2repairG.skipping.sanders.dat <==
##sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName	#sampleK=2
##       495909169	    0.153152000	    0.028447905	        5383595	           1000	#wiki20gb	#sampleK=8
#       263129249	    0.154464000	    0.028691608	        5383595	           1000	#wiki20gb	#sampleK=16
##        88518337	    0.153296000	    0.028474653	        5383595	           1000	#wiki20gb	#sampleK=64
##        59412621	    0.153576000	    0.028526663	        5383595	           1000	#wiki20gb	#sampleK=128
#        44872821	    0.153360000	    0.028486541	        5383595	           1000	#wiki20gb	#sampleK=256
        34024365	    0.154528000	    0.028703496	        5383595	           1000	#wiki20gb	#sampleK=1024


==> images/nonpos/2/words1001-100k/E_Wb.4.3.repair.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        36100320	    0.157600000	    0.029274119	        5383595	           1000	#wiki20gb


==> images/nonpos/2/words1001-100k/E_Wb.4.3.repairG.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        29167086	    0.159400000	    0.029608468	        5383595	           1000	#wiki20gb


==> images/nonpos/2/words1001-100k/E_Wb.5.lzend.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        47622410	    1.065000000	    0.197823202	        5383595	           1000	#torsen20gb_ds04
        40108486	    1.379000000	    0.256148540	        5383595	           1000	#torsen20gb_ds16
        38230006	    2.842000000	    0.527900037	        5383595	           1000	#torsen20gb_ds64
        37760386	    9.165000000	    1.702394032	        5383595	           1000	#torsen20gb_ds256


==> images/nonpos/2/words1001-100k/E_Wb.6.vbyte.lzma.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        53995846	    0.048470000	    0.009003278	        5383595	           1000	#wiki20gb


==> images/nonpos/2/words1001-100k/E_Wb.7.simple9.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       242841164	    0.010390000	    0.001929937	        5383595	           1000	#wiki20gb


==> images/nonpos/2/words1001-100k/E_Wb.8.pfordelta.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       249275292	    0.011830000	    0.002197416	        5383595	           1000	#wiki20gb


==> images/nonpos/2/words1001-100k/E_Wb.9.qmx.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1298623228	    0.006856000	    0.001273498	        5383595	           1000	#wiki20gb
## padding space (not included is 8237196 ytes = 0.63%)


==> images/nonpos/phrases2-2/N_p2.1.4.rice.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       857371596	    0.780000000	    0.009378798	       83166310	           1000	#wiki20gb_bitmap8


==> images/nonpos/phrases2-2/N_p2.1.4.rice.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       819393368	    2.375000000	    0.028557237	       83166310	           1000	#wiki20gb_bitmap1


==> images/nonpos/phrases2-2/N_p2.1.5.riceRLE.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        86373300	    2.300000000	    0.027655429	       83166310	           1000	#wiki20gb


==> images/nonpos/phrases2-2/N_p2.10.eliasfanopart.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       132564440	     1.39425000	    0.01676460	       83166310	           1000	#wiki20gb


==> images/nonpos/phrases2-2/N_p2.11.optpfd.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       186571256	     1.08382000	    0.01303200	       83166310	           1000	#wiki20gb #opt



==> images/nonpos/phrases2-2/N_p2.12.interpolative.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       148238980	     3.94826000    0.047474200	       83166310	           1000	#wiki20gb #opt



==> images/nonpos/phrases2-2/N_p2.13.varint.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
      1413491548	     0.94863600    0.011406500	       83166310	           1000	#wiki20gb #opt



==> images/nonpos/phrases2-2/N_p2.2.1.vbyte.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       891588062	    0.565000000	    0.006793616	       83166310	           1000	#wiki20gb_bitmap8


==> images/nonpos/phrases2-2/N_p2.2.1.vbyte.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1186033067	    1.085000000	    0.013046148	       83166310	           1000	#wiki20gb_bitmap1


==> images/nonpos/phrases2-2/N_p2.2.vbyte.moffat.bitmap1.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1252597670	    7.368000000	    0.088593566	       83166310	           1000	#wiki20gb_bitmap1_k4
      1195710740	    7.538000000	    0.090637663	       83166310	           1000	#wiki20gb_bitmap1_k32


==> images/nonpos/phrases2-2/N_p2.2.vbyte.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       930817596	    0.908000000	    0.010917882	       83166310	           1000	#wiki20gb_bitmap8_k4
       897782837	    0.910000000	    0.010941931	       83166310	           1000	#wiki20gb_bitmap8_k32


==> images/nonpos/phrases2-2/N_p2.3.vbyte.sanders.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       943902365	    0.586000000	    0.007046122	       83166310	           1000	#wiki20gb_bitmap8_k16
       899528939	    0.582000000	    0.006998026	       83166310	           1000	#wiki20gb_bitmap8_k128


==> images/nonpos/phrases2-2/N_p2.3.vbyte.sanders.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1293974536	    1.024000000	    0.012312678	       83166310	           1000	#wiki20gb_bitmap1_k16
      1200782885	    0.958000000	    0.011519087	       83166310	           1000	#wiki20gb_bitmap1_k128


==> images/nonpos/phrases2-2/N_p2.4.2.repair.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        34463636	   20.110000000	    0.241804644	       83166310	           1000	#wiki20gb


==> images/nonpos/phrases2-2/N_p2.4.2.repairG.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        27699485	   20.627500000	    0.248027116	       83166310	           1000	#wiki20gb


==> images/nonpos/phrases2-2/N_p2.4.3.1repairG.skipping.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
#        34635533	    6.695000000	    0.080501347	       83166310	           1000	#wiki20gb	#sampleK=1
        32246429	    6.727500000	    0.080892130	       83166310	           1000	#wiki20gb	#sampleK=4
#        31855153	    6.685000000	    0.080381106	       83166310	           1000	#wiki20gb	#sampleK=16
        31779105	    6.692500000	    0.080471287	       83166310	           1000	#wiki20gb	#sampleK=64


==> images/nonpos/phrases2-2/N_p2.4.3.2repairG.skipping.sanders.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName	#sampleK=2
#       495909169	    7.007500000	    0.084258878	       83166310	           1000	#wiki20gb	#sampleK=8
       263129249	    7.025000000	    0.084469300	       83166310	           1000	#wiki20gb	#sampleK=16
#        88518337	    7.145000000	    0.085912192	       83166310	           1000	#wiki20gb	#sampleK=64
#        59412621	    7.095000000	    0.085310987	       83166310	           1000	#wiki20gb	#sampleK=128
        44872821	    7.212500000	    0.086723819	       83166310	           1000	#wiki20gb	#sampleK=256
        34024365	    7.055000000	    0.084830023	       83166310	           1000	#wiki20gb	#sampleK=1024


==> images/nonpos/phrases2-2/N_p2.4.3.repair.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        36100320	    6.684000000	    0.080369082	       83166310	           1000	#wiki20gb


==> images/nonpos/phrases2-2/N_p2.4.3.repairG.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        29167086	    6.562500000	    0.078908154	       83166310	           1000	#wiki20gb


==> images/nonpos/phrases2-2/N_p2.5.lzend.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        47622410	   92.300000000	    1.109824399	       83166310	           1000	#torsen20gb_ds04
        40108486	  120.610000000	    1.450226660	       83166310	           1000	#torsen20gb_ds16
        38230006	  247.850000000	    2.980173101	       83166310	           1000	#torsen20gb_ds64
        37760386	  799.070000000	    9.608097317	       83166310	           1000	#torsen20gb_ds256


==> images/nonpos/phrases2-2/N_p2.6.vbyte.lzma.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        53995846	    3.522500000	    0.042354891	       83166310	           1000	#wiki20gb


==> images/nonpos/phrases2-2/N_p2.7.simple9.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       242841164	    1.382500000	    0.016623318	       83166310	           1000	#wiki20gb


==> images/nonpos/phrases2-2/N_p2.8.pfordelta.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       249275292	    1.755000000	    0.021102295	       83166310	           1000	#wiki20gb


==> images/nonpos/phrases2-2/N_p2.9.qmx.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
##      1298623228	    1.362000000	    0.016376824	       83166310	           1000	#wiki20gb   ##versión en compostela con 9.qmx  (extract-simd, merge normal)
## padding space (not included is 8237196 ytes = 0.63%)
      1298623228	    0.983785878	    0.01182914	       83166310	           1000	#wiki20gb   #escalado en compostela2 con 9.qmx.bis  (extract+merge-simd-galloping)



==> images/nonpos/phrases5-5/N_p5.1.4.rice.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       857371596	    0.915000000	    0.053259889	       17179908	           1000	#wiki20gb_bitmap8


==> images/nonpos/phrases5-5/N_p5.1.4.rice.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       819393368	    4.830000000	    0.281142367	       17179908	           1000	#wiki20gb_bitmap1


==> images/nonpos/phrases5-5/N_p5.1.5.riceRLE.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        86373300	    5.850000000	    0.340514047	       17179908	           1000	#wiki20gb


==> images/nonpos/phrases5-5/N_p5.10.eliasfanopart.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       132564440	     0.77582400	    0.04515880	       17179908	           1000	#wiki20gb #opt



==> images/nonpos/phrases5-5/N_p5.11.optpfd.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       186571256	     0.541765	    0.03153480	       17179908	           1000	#wiki20gb #opt



==> images/nonpos/phrases5-5/N_p5.12.interpolative.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       148238980	     2.07610000    0.120844000	       17179908	           1000	#wiki20gb #opt



==> images/nonpos/phrases5-5/N_p5.13.varint.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
      1413491548	     0.45755800    0.026633300 	       17179908	           1000	#wiki20gb #opt



==> images/nonpos/phrases5-5/N_p5.2.1.vbyte.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       891588062	    0.430000000	    0.025029238	       17179908	           1000	#wiki20gb_bitmap8


==> images/nonpos/phrases5-5/N_p5.2.1.vbyte.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1186033067	    2.485000000	    0.144645711	       17179908	           1000	#wiki20gb_bitmap1


==> images/nonpos/phrases5-5/N_p5.2.vbyte.moffat.bitmap1.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1252597670	    6.452000000	    0.375554980	       17179908	           1000	#wiki20gb_bitmap1_k4
      1195710740	    6.552000000	    0.381375733	       17179908	           1000	#wiki20gb_bitmap1_k32


==> images/nonpos/phrases5-5/N_p5.2.vbyte.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       930817596	    1.078000000	    0.062747717	       17179908	           1000	#wiki20gb_bitmap8_k4
       897782837	    1.114000000	    0.064843188	       17179908	           1000	#wiki20gb_bitmap8_k32


==> images/nonpos/phrases5-5/N_p5.3.vbyte.sanders.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       943902365	    0.332000000	    0.019324900	       17179908	           1000	#wiki20gb_bitmap8_k16
       899528939	    0.340000000	    0.019790560	       17179908	           1000	#wiki20gb_bitmap8_k128


==> images/nonpos/phrases5-5/N_p5.3.vbyte.sanders.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1293974536	    0.750000000	    0.043655647	       17179908	           1000	#wiki20gb_bitmap1_k16
      1200782885	    0.754000000	    0.043888477	       17179908	           1000	#wiki20gb_bitmap1_k128


==> images/nonpos/phrases5-5/N_p5.4.2.repair.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        34463636	   52.170000000	    3.036686809	       17179908	           1000	#wiki20gb


==> images/nonpos/phrases5-5/N_p5.4.2.repairG.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        27699485	   53.330000000	    3.104207543	       17179908	           1000	#wiki20gb


==> images/nonpos/phrases5-5/N_p5.4.3.1repairG.skipping.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
#        34635533	    4.470000000	    0.260187656	       17179908	           1000	#wiki20gb	#sampleK=1
        32246429	    4.472500000	    0.260333175	       17179908	           1000	#wiki20gb	#sampleK=4
#        31855153	    4.605000000	    0.268045673	       17179908	           1000	#wiki20gb	#sampleK=16
        31779105	    4.457500000	    0.259460062	       17179908	           1000	#wiki20gb	#sampleK=64


==> images/nonpos/phrases5-5/N_p5.4.3.2repairG.skipping.sanders.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName	#sampleK=2
#       495909169	    4.825000000	    0.280851329	       17179908	           1000	#wiki20gb	#sampleK=8
       263129249	    4.907500000	    0.285653451	       17179908	           1000	#wiki20gb	#sampleK=16
#        88518337	    4.927500000	    0.286817601	       17179908	           1000	#wiki20gb	#sampleK=64
#        59412621	    4.950000000	    0.288127271	       17179908	           1000	#wiki20gb	#sampleK=128
        44872821	    4.907500000	    0.285653451	       17179908	           1000	#wiki20gb	#sampleK=256
        34024365	    4.852500000	    0.282452036	       17179908	           1000	#wiki20gb	#sampleK=1024


==> images/nonpos/phrases5-5/N_p5.4.3.repair.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        36100320	    4.518000000	    0.262981618	       17179908	           1000	#wiki20gb


==> images/nonpos/phrases5-5/N_p5.4.3.repairG.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        29167086	    4.392500000	    0.255676573	       17179908	           1000	#wiki20gb


==> images/nonpos/phrases5-5/N_p5.5.lzend.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        47622410	  238.215000000	   13.865906616	       17179908	           1000	#torsen20gb_ds04
        40108486	  311.405000000	   18.126115693	       17179908	           1000	#torsen20gb_ds16
        38230006	  639.880000000	   37.245833912	       17179908	           1000	#torsen20gb_ds64
        37760386	 2059.935000000	  119.903727075	       17179908	           1000	#torsen20gb_ds256


==> images/nonpos/phrases5-5/N_p5.6.vbyte.lzma.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        53995846	    8.337500000	    0.485305276	       17179908	           1000	#wiki20gb


==> images/nonpos/phrases5-5/N_p5.7.simple9.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       242841164	    3.157500000	    0.183790274	       17179908	           1000	#wiki20gb


==> images/nonpos/phrases5-5/N_p5.8.pfordelta.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       249275292	    4.372500000	    0.254512422	       17179908	           1000	#wiki20gb


==> images/nonpos/phrases5-5/N_p5.9.qmx.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
#      1298623228	    3.371000000	    0.196217582	       17179908	           1000	#wiki20gb   #versión en compostela con 9.qmx  (extract-simd, merge normal)
## padding space (not included is 8237196 ytes = 0.63%)
      1298623228	    0.573394839	    0.006894557	       17179908	           1000	#wiki20gb   #escalado en compostela2 con 9.qmx.bis  (extract+merge-simd-galloping)



==> images/nonpos/salida.compostela.dat <==
fari@usb:~/Escritorio/partitioned_elias_fano-sigir14/partitioned_elias_fano$ sh go20gbQueriesCompostela.sh 
====================================================
== CREATING 20gb OPT ===============================
====================================================
fari@i7:~/Escritorio/partitioned_elias_fano-sigir14/partitioned_elias_fano$ ./create_freq_index opt tmp/out 20gb.opt --check
2015-04-12 03:18:05: Processing 881802 documents
2015-04-12 03:18:05: semiasync_queue using 8 worker threads
2015-04-12 03:23:02: Processed 534120 sequences, 1176903348 postings
2015-04-12 03:23:17: opt collection built in 312.261 seconds
{"type": "opt", "worker_threads": 8, "construction_time": 312.261, "construction_user_time": 2409.84}
<TOP>: 329912725
    m_params: 5
    m_docs_sequences: 132564440
        m_endpoints: 873792
            m_bits: 873784
        m_bitvectors: 131690640
            m_bits: 131690632
    m_freqs_sequences: 197348272
        m_endpoints: 906528
            m_bits: 906520
        m_bitvectors: 196441736
            m_bits: 196441728
2015-04-12 03:23:17: Documents: 132564440 bytes, 0.901107 bits per element
2015-04-12 03:23:17: Frequencies: 197348272 bytes, 1.34147 bits per element
{"type": "opt", "docs_size": 132564440, "freqs_size": 197348272, "bits_per_doc": 0.901107, "bits_per_freq": 1.34147}
{"type": "opt", "eps1": 0.03, "eps2": 0.3, "fix_cost": 64, "docs_avg_part": 140.77, "freqs_avg_part": 411.359}
2015-04-12 03:23:19: Checking the written data, just to be extra safe...
2015-04-12 03:23:35: Everything is OK!


== Wa ==============================================
2015-04-13 14:54:49: Loading index from indexes/20gb.opt
2015-04-13 14:55:00: Performing opt queries [1000]
2015-04-13 14:55:00: ---- opt and
2015-04-13 14:55:00: Tot time (aprox) (micros): 2580
2015-04-13 14:55:00: Time per occ (micros): 0.0188933 occs= 91020
2015-04-13 14:55:00: Mean (micros per pat): 1.71967
2015-04-13 14:55:00: Mean (micros per occ): 0.0188933
2015-04-13 14:55:00: 50% quantile: 1
2015-04-13 14:55:00: 90% quantile: 4
2015-04-13 14:55:00: 95% quantile: 5.33333
{"type": "opt", "query": "and", "tottime (aprox) (micros)": 2580, "noccs": 91020, "avg (micros per pat)": 1.71967, "avg (micros per occ)": 0.0188933, "q50": 1, "q90": 4, "q95": 5.33333}
== Wb ==============================================
2015-04-13 14:55:00: Loading index from indexes/20gb.opt
2015-04-13 14:55:00: Performing opt queries [1000]
2015-04-13 14:55:00: ---- opt and
2015-04-13 14:55:00: Tot time (aprox) (micros): 60742.3
2015-04-13 14:55:00: Time per occ (micros): 0.00839947 occs= 5383595
2015-04-13 14:55:00: Mean (micros per pat): 45.2193
2015-04-13 14:55:00: Mean (micros per occ): 0.00839947
2015-04-13 14:55:00: 50% quantile: 18
2015-04-13 14:55:00: 90% quantile: 97.6667
2015-04-13 14:55:00: 95% quantile: 206.667
{"type": "opt", "query": "and", "tottime (aprox) (micros)": 60742.3, "noccs": 5383595, "avg (micros per pat)": 45.2193, "avg (micros per occ)": 0.00839947, "q50": 18, "q90": 97.6667, "q95": 206.667}
== P2 ==============================================
2015-04-13 14:55:00: Loading index from indexes/20gb.opt
2015-04-13 14:55:00: Performing opt queries [1000]
2015-04-13 14:55:06: ---- opt and
2015-04-13 14:55:06: Tot time (aprox) (micros): 1.86145e+06
2015-04-13 14:55:06: Time per occ (micros): 0.0167646 occs= 83166310
2015-04-13 14:55:06: Mean (micros per pat): 1394.25
2015-04-13 14:55:06: Mean (micros per occ): 0.0167646
2015-04-13 14:55:06: 50% quantile: 449.667
2015-04-13 14:55:06: 90% quantile: 4253
2015-04-13 14:55:06: 95% quantile: 6362.33
{"type": "opt", "query": "and", "tottime (aprox) (micros)": 1.86145e+06, "noccs": 83166310, "avg (micros per pat)": 1394.25, "avg (micros per occ)": 0.0167646, "q50": 449.667, "q90": 4253, "q95": 6362.33}
== P4 ==============================================
2015-04-13 14:55:06: Loading index from indexes/20gb.opt
2015-04-13 14:55:06: Performing opt queries [1000]
2015-04-13 14:55:09: ---- opt and
2015-04-13 14:55:09: Tot time (aprox) (micros): 1.04048e+06
2015-04-13 14:55:09: Time per occ (micros): 0.0451588 occs= 17179908
2015-04-13 14:55:09: Mean (micros per pat): 775.824
2015-04-13 14:55:09: Mean (micros per occ): 0.0451588
2015-04-13 14:55:09: 50% quantile: 168.333
2015-04-13 14:55:09: 90% quantile: 1736
2015-04-13 14:55:09: 95% quantile: 4561.33
{"type": "opt", "query": "and", "tottime (aprox) (micros)": 1.04048e+06, "noccs": 17179908, "avg (micros per pat)": 775.824, "avg (micros per occ)": 0.0451588, "q50": 168.333, "q90": 1736, "q95": 4561.33}






====================================================
====================================================
== CREATING 20gb UNIF ==============================
====================================================
fari@i7:~/Escritorio/partitioned_elias_fano-sigir14/partitioned_elias_fano$ ./create_freq_index uniform tmp/out 20gb.uniform --check
2015-04-12 03:26:43: Processing 881802 documents
2015-04-12 03:26:43: semiasync_queue using 8 worker threads
2015-04-12 03:26:50: Processed 534120 sequences, 1176903348 postings
2015-04-12 03:26:50: uniform collection built in 7.41049 seconds
{"type": "uniform", "worker_threads": 8, "construction_time": 7.41049, "construction_user_time": 48.4248}
<TOP>: 544941693
    m_params: 5
    m_docs_sequences: 317511232
        m_endpoints: 953896
            m_bits: 953888
        m_bitvectors: 316557328
            m_bits: 316557320
    m_freqs_sequences: 227430448
        m_endpoints: 921808
            m_bits: 921800
        m_bitvectors: 226508632
            m_bits: 226508624
2015-04-12 03:26:50: Documents: 317511232 bytes, 2.15828 bits per element
2015-04-12 03:26:50: Frequencies: 227430448 bytes, 1.54596 bits per element
{"type": "uniform", "docs_size": 317511232, "freqs_size": 227430448, "bits_per_doc": 2.15828, "bits_per_freq": 1.54596}
{"type": "uniform", "log_partition_size": 7}
2015-04-12 03:26:50: Checking the written data, just to be extra safe...
2015-04-12 03:27:17: Everything is OK!

== Wa ==============================================
2015-04-13 14:55:09: Loading index from indexes/20gb.uniform
2015-04-13 14:55:31: Performing uniform queries [1000]
2015-04-13 14:55:31: ---- uniform and
2015-04-13 14:55:31: Tot time (aprox) (micros): 2527.67
2015-04-13 14:55:31: Time per occ (micros): 0.0185564 occs= 91020
2015-04-13 14:55:31: Mean (micros per pat): 1.689
2015-04-13 14:55:31: Mean (micros per occ): 0.0185564
2015-04-13 14:55:31: 50% quantile: 1
2015-04-13 14:55:31: 90% quantile: 4
2015-04-13 14:55:31: 95% quantile: 5.66667
{"type": "uniform", "query": "and", "tottime (aprox) (micros)": 2527.67, "noccs": 91020, "avg (micros per pat)": 1.689, "avg (micros per occ)": 0.0185564, "q50": 1, "q90": 4, "q95": 5.66667}
== Wb ==============================================
2015-04-13 14:55:31: Loading index from indexes/20gb.uniform
2015-04-13 14:55:31: Performing uniform queries [1000]
2015-04-13 14:55:31: ---- uniform and
2015-04-13 14:55:31: Tot time (aprox) (micros): 71837.3
2015-04-13 14:55:31: Time per occ (micros): 0.00993822 occs= 5383595
2015-04-13 14:55:31: Mean (micros per pat): 53.5033
2015-04-13 14:55:31: Mean (micros per occ): 0.00993822
2015-04-13 14:55:31: 50% quantile: 20.6667
2015-04-13 14:55:31: 90% quantile: 117
2015-04-13 14:55:31: 95% quantile: 227.333
{"type": "uniform", "query": "and", "tottime (aprox) (micros)": 71837.3, "noccs": 5383595, "avg (micros per pat)": 53.5033, "avg (micros per occ)": 0.00993822, "q50": 20.6667, "q90": 117, "q95": 227.333}
== P2 ==============================================
2015-04-13 14:55:31: Loading index from indexes/20gb.uniform
2015-04-13 14:55:32: Performing uniform queries [1000]
2015-04-13 14:55:39: ---- uniform and
2015-04-13 14:55:39: Tot time (aprox) (micros): 2.35367e+06
2015-04-13 14:55:39: Time per occ (micros): 0.0211524 occs= 83166310
2015-04-13 14:55:39: Mean (micros per pat): 1759.16
2015-04-13 14:55:39: Mean (micros per occ): 0.0211524
2015-04-13 14:55:39: 50% quantile: 569.667
2015-04-13 14:55:39: 90% quantile: 5345.33
2015-04-13 14:55:39: 95% quantile: 7880.67
{"type": "uniform", "query": "and", "tottime (aprox) (micros)": 2.35367e+06, "noccs": 83166310, "avg (micros per pat)": 1759.16, "avg (micros per occ)": 0.0211524, "q50": 569.667, "q90": 5345.33, "q95": 7880.67}
== P4 ==============================================
2015-04-13 14:55:39: Loading index from indexes/20gb.uniform
2015-04-13 14:55:39: Performing uniform queries [1000]
2015-04-13 14:55:43: ---- uniform and
2015-04-13 14:55:43: Tot time (aprox) (micros): 1.2441e+06
2015-04-13 14:55:43: Time per occ (micros): 0.0540807 occs= 17179908
2015-04-13 14:55:43: Mean (micros per pat): 929.101
2015-04-13 14:55:43: Mean (micros per occ): 0.0540807
2015-04-13 14:55:43: 50% quantile: 192
2015-04-13 14:55:43: 90% quantile: 2203
2015-04-13 14:55:43: 95% quantile: 5318
{"type": "uniform", "query": "and", "tottime (aprox) (micros)": 1.2441e+06, "noccs": 17179908, "avg (micros per pat)": 929.101, "avg (micros per occ)": 0.0540807, "q50": 192, "q90": 2203, "q95": 5318}




====================================================
====================================================
== CREATING 20gb OPTPFOR ===========================
====================================================
fari@i7:~/Escritorio/partitioned_elias_fano-sigir14/partitioned_elias_fano$ ./create_freq_index block_optpfor tmp/out 20gb.block_optpfor --check
2015-04-12 03:28:50: Processing 881802 documents

2015-04-12 03:29:57: Processed 534120 sequences, 1176903348 postings
2015-04-12 03:29:57: block_optpfor collection built in 66.7685 seconds
{"type": "block_optpfor", "worker_threads": 8, "construction_time": 66.7685, "construction_user_time": 63.135}
<TOP>: 368750920
    m_params: 5
    m_endpoints: 766672
        m_bits: 766664
    m_lists: 367984227
2015-04-12 03:29:59: Documents: 186571256 bytes, 1.26822 bits per element
2015-04-12 03:29:59: Frequencies: 182179664 bytes, 1.23837 bits per element
{"type": "block_optpfor", "docs_size": 186571256, "freqs_size": 182179664, "bits_per_doc": 1.26822, "bits_per_freq": 1.23837}
2015-04-12 03:29:59: Checking the written data, just to be extra safe...
2015-04-12 03:30:08: Everything is OK!

== Wa ==============================================
2015-04-13 14:55:43: Loading index from indexes/20gb.block_optpfor
2015-04-13 14:55:55: Performing block_optpfor queries [1000]
2015-04-13 14:55:55: ---- block_optpfor and
2015-04-13 14:55:55: Tot time (aprox) (micros): 1881
2015-04-13 14:55:55: Time per occ (micros): 0.0141105 occs= 91020
2015-04-13 14:55:55: Mean (micros per pat): 1.28433
2015-04-13 14:55:55: Mean (micros per occ): 0.0141105
2015-04-13 14:55:55: 50% quantile: 0.666667
2015-04-13 14:55:55: 90% quantile: 3
2015-04-13 14:55:55: 95% quantile: 4.33333
{"type": "block_optpfor", "query": "and", "tottime (aprox) (micros)": 1881, "noccs": 91020, "avg (micros per pat)": 1.28433, "avg (micros per occ)": 0.0141105, "q50": 0.666667, "q90": 3, "q95": 4.33333}
== Wb ==============================================
2015-04-13 14:55:55: Loading index from indexes/20gb.block_optpfor
2015-04-13 14:55:55: Performing block_optpfor queries [1000]
2015-04-13 14:55:55: ---- block_optpfor and
2015-04-13 14:55:55: Tot time (aprox) (micros): 57193
2015-04-13 14:55:55: Time per occ (micros): 0.00792909 occs= 5383595
2015-04-13 14:55:55: Mean (micros per pat): 42.687
2015-04-13 14:55:55: Mean (micros per occ): 0.00792909
2015-04-13 14:55:55: 50% quantile: 17
2015-04-13 14:55:55: 90% quantile: 98.3333
2015-04-13 14:55:55: 95% quantile: 186.667
{"type": "block_optpfor", "query": "and", "tottime (aprox) (micros)": 57193, "noccs": 5383595, "avg (micros per pat)": 42.687, "avg (micros per occ)": 0.00792909, "q50": 17, "q90": 98.3333, "q95": 186.667}
== P2 ==============================================
2015-04-13 14:55:55: Loading index from indexes/20gb.block_optpfor
2015-04-13 14:55:56: Performing block_optpfor queries [1000]
2015-04-13 14:56:00: ---- block_optpfor and
2015-04-13 14:56:00: Tot time (aprox) (micros): 1.45099e+06
2015-04-13 14:56:00: Time per occ (micros): 0.013032 occs= 83166310
2015-04-13 14:56:00: Mean (micros per pat): 1083.82
2015-04-13 14:56:00: Mean (micros per occ): 0.013032
2015-04-13 14:56:00: 50% quantile: 356.333
2015-04-13 14:56:00: 90% quantile: 3289.67
2015-04-13 14:56:00: 95% quantile: 4985.67
{"type": "block_optpfor", "query": "and", "tottime (aprox) (micros)": 1.45099e+06, "noccs": 83166310, "avg (micros per pat)": 1083.82, "avg (micros per occ)": 0.013032, "q50": 356.333, "q90": 3289.67, "q95": 4985.67}
== P4 ==============================================
2015-04-13 14:56:00: Loading index from indexes/20gb.block_optpfor
2015-04-13 14:56:00: Performing block_optpfor queries [1000]
2015-04-13 14:56:03: ---- block_optpfor and
2015-04-13 14:56:03: Tot time (aprox) (micros): 728315
2015-04-13 14:56:03: Time per occ (micros): 0.0315348 occs= 17179908
2015-04-13 14:56:03: Mean (micros per pat): 541.765
2015-04-13 14:56:03: Mean (micros per occ): 0.0315348
2015-04-13 14:56:03: 50% quantile: 107.667
2015-04-13 14:56:03: 90% quantile: 1253.33
2015-04-13 14:56:03: 95% quantile: 3103.33
{"type": "block_optpfor", "query": "and", "tottime (aprox) (micros)": 728315, "noccs": 17179908, "avg (micros per pat)": 541.765, "avg (micros per occ)": 0.0315348, "q50": 107.667, "q90": 1253.33, "q95": 3103.33}




====================================================
====================================================
== CREATING 20gb VARINT ===========================
====================================================
fari@i7:~/Escritorio/partitioned_elias_fano-sigir14/partitioned_elias_fano$ ./create_freq_index block_varint tmp/out 20gb.block_varint --check
2015-04-12 03:31:20: Processing 881802 documents
2015-04-12 03:31:43: Processed 534120 sequences, 1176903348 postings
2015-04-12 03:31:43: block_varint collection built in 23.5248 seconds
{"type": "block_varint", "worker_threads": 8, "construction_time": 23.5248, "construction_user_time": 19.5279}
<TOP>: 2735766077
    m_params: 5
    m_endpoints: 960320
        m_bits: 960312
    m_lists: 2734805736
2015-04-12 03:31:45: Documents: 1413491548 bytes, 9.60821 bits per element
2015-04-12 03:31:45: Frequencies: 1322274529 bytes, 8.98816 bits per element
{"type": "block_varint", "docs_size": 1413491548, "freqs_size": 1322274529, "bits_per_doc": 9.60821, "bits_per_freq": 8.98816}
2015-04-12 03:31:49: Checking the written data, just to be extra safe...
2015-04-12 03:32:16: freq in sequence 303025 differs at position 2818!
2015-04-12 03:32:16: 2 != 1
2015-04-12 03:32:16: sequence length: 14235


== Wa ==============================================
2015-04-13 14:56:03: Loading index from indexes/20gb.block_varint
2015-04-13 14:57:26: Performing block_varint queries [1000]
2015-04-13 14:57:26: ---- block_varint and
2015-04-13 14:57:26: Tot time (aprox) (micros): 1609
2015-04-13 14:57:26: Time per occ (micros): 0.0117557 occs= 91020
2015-04-13 14:57:26: Mean (micros per pat): 1.07
2015-04-13 14:57:26: Mean (micros per occ): 0.0117557
2015-04-13 14:57:26: 50% quantile: 0.666667
2015-04-13 14:57:26: 90% quantile: 2.33333
2015-04-13 14:57:26: 95% quantile: 3.66667
{"type": "block_varint", "query": "and", "tottime (aprox) (micros)": 1609, "noccs": 91020, "avg (micros per pat)": 1.07, "avg (micros per occ)": 0.0117557, "q50": 0.666667, "q90": 2.33333, "q95": 3.66667}
== Wb ==============================================
2015-04-13 14:57:26: Loading index from indexes/20gb.block_varint
2015-04-13 14:57:29: Performing block_varint queries [1000]
2015-04-13 14:57:29: ---- block_varint and
2015-04-13 14:57:29: Tot time (aprox) (micros): 43494.3
2015-04-13 14:57:29: Time per occ (micros): 0.00598943 occs= 5383595
2015-04-13 14:57:29: Mean (micros per pat): 32.2447
2015-04-13 14:57:29: Mean (micros per occ): 0.00598943
2015-04-13 14:57:29: 50% quantile: 13
2015-04-13 14:57:29: 90% quantile: 68.6667
2015-04-13 14:57:29: 95% quantile: 139
{"type": "block_varint", "query": "and", "tottime (aprox) (micros)": 43494.3, "noccs": 5383595, "avg (micros per pat)": 32.2447, "avg (micros per occ)": 0.00598943, "q50": 13, "q90": 68.6667, "q95": 139}
== P2 ==============================================
2015-04-13 14:57:29: Loading index from indexes/20gb.block_varint
2015-04-13 14:57:32: Performing block_varint queries [1000]
2015-04-13 14:57:36: ---- block_varint and
2015-04-13 14:57:36: Tot time (aprox) (micros): 1.27494e+06
2015-04-13 14:57:36: Time per occ (micros): 0.0114065 occs= 83166310
2015-04-13 14:57:36: Mean (micros per pat): 948.636
2015-04-13 14:57:36: Mean (micros per occ): 0.0114065
2015-04-13 14:57:36: 50% quantile: 309.333
2015-04-13 14:57:36: 90% quantile: 2856
2015-04-13 14:57:36: 95% quantile: 4423.33
{"type": "block_varint", "query": "and", "tottime (aprox) (micros)": 1.27494e+06, "noccs": 83166310, "avg (micros per pat)": 948.636, "avg (micros per occ)": 0.0114065, "q50": 309.333, "q90": 2856, "q95": 4423.33}
== P4 ==============================================
2015-04-13 14:57:36: Loading index from indexes/20gb.block_varint
2015-04-13 14:57:39: Performing block_varint queries [1000]
2015-04-13 14:57:41: ---- block_varint and
2015-04-13 14:57:41: Tot time (aprox) (micros): 626369
2015-04-13 14:57:41: Time per occ (micros): 0.0266333 occs= 17179908
2015-04-13 14:57:41: Mean (micros per pat): 457.558
2015-04-13 14:57:41: Mean (micros per occ): 0.0266333
2015-04-13 14:57:41: 50% quantile: 88.3333
2015-04-13 14:57:41: 90% quantile: 1038.33
2015-04-13 14:57:41: 95% quantile: 2573.67
{"type": "block_varint", "query": "and", "tottime (aprox) (micros)": 626369, "noccs": 17179908, "avg (micros per pat)": 457.558, "avg (micros per occ)": 0.0266333, "q50": 88.3333, "q90": 1038.33, "q95": 2573.67}




====================================================
====================================================
== CREATING 20gb INTERPOLATIVE =====================
====================================================
fari@i7:~/Escritorio/partitioned_elias_fano-sigir14/partitioned_elias_fano$ ./create_freq_index block_interpolative tmp/out 20gb.block_interpolative --check
2015-04-12 03:33:18: Processing 881802 documents
2015-04-12 03:34:08: Processed 534120 sequences, 1176903348 postings
2015-04-12 03:34:08: block_interpolative collection built in 50.4287 seconds
{"type": "block_interpolative", "worker_threads": 8, "construction_time": 50.4287, "construction_user_time": 44.1975}
<TOP>: 378143706
    m_params: 5
    m_endpoints: 769056
        m_bits: 769048
    m_lists: 377374629
2015-04-12 03:34:41: Documents: 148238980 bytes, 1.00765 bits per element
2015-04-12 03:34:41: Frequencies: 229904726 bytes, 1.56278 bits per element
{"type": "block_interpolative", "docs_size": 148238980, "freqs_size": 229904726, "bits_per_doc": 1.00765, "bits_per_freq": 1.56278}
2015-04-12 03:34:41: Checking the written data, just to be extra safe...
2015-04-12 03:34:41: docid in sequence 10015 differs at position 0!
2015-04-12 03:34:41: 0 != 5193
2015-04-12 03:34:41: sequence length: 32356

== Wa ==============================================
2015-04-13 14:57:41: Loading index from indexes/20gb.block_interpolative
2015-04-13 14:57:53: Performing block_interpolative queries [1000]
2015-04-13 14:57:53: ---- block_interpolative and
2015-04-13 14:57:53: Tot time (aprox) (micros): 3289
2015-04-13 14:57:53: Time per occ (micros): 0.025672 occs= 91020
2015-04-13 14:57:53: Mean (micros per pat): 2.33667
2015-04-13 14:57:53: Mean (micros per occ): 0.025672
2015-04-13 14:57:53: 50% quantile: 0.666667
2015-04-13 14:57:53: 90% quantile: 6.66667
2015-04-13 14:57:53: 95% quantile: 11
{"type": "block_interpolative", "query": "and", "tottime (aprox) (micros)": 3289, "noccs": 91020, "avg (micros per pat)": 2.33667, "avg (micros per occ)": 0.025672, "q50": 0.666667, "q90": 6.66667, "q95": 11}
== Wb ==============================================
2015-04-13 14:57:53: Loading index from indexes/20gb.block_interpolative
2015-04-13 14:57:54: Performing block_interpolative queries [1000]
2015-04-13 14:57:54: ---- block_interpolative and
2015-04-13 14:57:54: Tot time (aprox) (micros): 142341
2015-04-13 14:57:54: Time per occ (micros): 0.0197807 occs= 5383595
2015-04-13 14:57:54: Mean (micros per pat): 106.491
2015-04-13 14:57:54: Mean (micros per occ): 0.0197807
2015-04-13 14:57:54: 50% quantile: 41
2015-04-13 14:57:54: 90% quantile: 231.333
2015-04-13 14:57:54: 95% quantile: 464.667
{"type": "block_interpolative", "query": "and", "tottime (aprox) (micros)": 142341, "noccs": 5383595, "avg (micros per pat)": 106.491, "avg (micros per occ)": 0.0197807, "q50": 41, "q90": 231.333, "q95": 464.667}
== P2 ==============================================
2015-04-13 14:57:54: Loading index from indexes/20gb.block_interpolative
2015-04-13 14:57:55: Performing block_interpolative queries [1000]
2015-04-13 14:58:10: ---- block_interpolative and
2015-04-13 14:58:10: Tot time (aprox) (micros): 5.26788e+06
2015-04-13 14:58:10: Time per occ (micros): 0.0474742 occs= 83166310
2015-04-13 14:58:10: Mean (micros per pat): 3948.26
2015-04-13 14:58:10: Mean (micros per occ): 0.0474742
2015-04-13 14:58:10: 50% quantile: 1376
2015-04-13 14:58:10: 90% quantile: 11830.3
2015-04-13 14:58:10: 95% quantile: 17877.7
{"type": "block_interpolative", "query": "and", "tottime (aprox) (micros)": 5.26788e+06, "noccs": 83166310, "avg (micros per pat)": 3948.26, "avg (micros per occ)": 0.0474742, "q50": 1376, "q90": 11830.3, "q95": 17877.7}
== P4 ==============================================
2015-04-13 14:58:10: Loading index from indexes/20gb.block_interpolative
2015-04-13 14:58:11: Performing block_interpolative queries [1000]
2015-04-13 14:58:19: ---- block_interpolative and
2015-04-13 14:58:19: Tot time (aprox) (micros): 2.77953e+06
2015-04-13 14:58:19: Time per occ (micros): 0.120844 occs= 17179908
2015-04-13 14:58:19: Mean (micros per pat): 2076.1
2015-04-13 14:58:19: Mean (micros per occ): 0.120844
2015-04-13 14:58:19: 50% quantile: 417
2015-04-13 14:58:19: 90% quantile: 4739
2015-04-13 14:58:19: 95% quantile: 11870.3
{"type": "block_interpolative", "query": "and", "tottime (aprox) (micros)": 2.77953e+06, "noccs": 17179908, "avg (micros per pat)": 2076.1, "avg (micros per occ)": 0.120844, "q50": 417, "q90": 4739, "q95": 11870.3}
====================================================
fari@usb:~/Escritorio/partitioned_elias_fano-sigir14/partitioned_elias_fano$ 



==> images/nonpos/suel.old/2diff-ipc.dat <==
#space(%)  time(msec/qry)
0.227719431	1.34


==> images/nonpos/suel.old/2diff-mix.dat <==
#space(%)  time(msec/qry)
0.242120660	0.68


==> images/nonpos/suel.old/2diff-pfd.dat <==
#space(%)  time(msec/qry)
0.264622580	0.97


==> images/nonpos/suel.old/2hybrid-ipc.dat <==
#space(%)  time(msec/qry)
0.158413517	1.59


==> images/nonpos/suel.old/2hybrid-mix.dat <==
#space(%)  time(msec/qry)
0.163813978	0.90


==> images/nonpos/suel.old/2hybrid-pfd.dat <==
#space(%)  time(msec/qry)
0.186315898	0.88


==> images/nonpos/suel.old/2rdiff-ipc.dat <==
#space(%)  time(msec/qry)
0.158413571	1.51


==> images/nonpos/suel.old/2rdiff-mix.dat <==
#space(%)  time(msec/qry)
0.173714823	0.85


==> images/nonpos/suel.old/2rdiff-pfd.dat <==
#space(%)  time(msec/qry)
0.195316666	0.83


==> images/nonpos/suel.old/repair.dat <==
#space(%)  time(msec/qry)
0.34665	21.401



==> images/nonpos/suel.old/repairG.dat <==
#space(%)  time(msec/qry)
0.31140	21.814




==> images/nonpos/suel.old/repairGskip.dat <==
#space(%)  time(msec/qry)
0.31814	1.941




==> images/nonpos/suel.old/repairskip.dat <==
#space(%)  time(msec/qry)
0.35015	1.990
#0.34029	2.080



==> images/nonpos/suel.old/riceRLE.dat <==
#space(%)  time(msec/qry)
0.46617	2.760



==> images/nonpos/suel.old/vbytelzend.bits.dat <==
#space(%)  time(msec/qry)
0.40075	144.495		#sr 16
0.38056	260.547		#sr 64
0.37552	768.035		#sr 256





==> images/nonpos/suel.old/vbytelzend.dat <==
#space(%)  time(msec/qry)
#0.41517	143.452  nobits
#space(%)  time(msec/qry)
0.40075	144.495		#sr 16_bits
0.38056	260.547		#sr 64_bits
0.37552	768.035		#sr 256_bits




==> images/nonpos/suel.old/vbytelzma.dat <==
#space(%)  time(msec/qry)
0.35229	4.690




==> images/nonpos/suel/2diff-ipc.dat <==
#space(%)  time(msec/qry)
0.227719431	1.34


==> images/nonpos/suel/2diff-mix.dat <==
#space(%)  time(msec/qry)
0.242120660	0.68


==> images/nonpos/suel/2diff-pfd.dat <==
#space(%)  time(msec/qry)
0.264622580	0.97


==> images/nonpos/suel/2hybrid-ipc.dat <==
#space(%)  time(msec/qry)
0.158413517	1.59


==> images/nonpos/suel/2hybrid-mix.dat <==
#space(%)  time(msec/qry)
0.163813978	0.90


==> images/nonpos/suel/2hybrid-pfd.dat <==
#space(%)  time(msec/qry)
0.186315898	0.88


==> images/nonpos/suel/2rdiff-ipc.dat <==
#space(%)  time(msec/qry)
0.158413571	1.51


==> images/nonpos/suel/2rdiff-mix.dat <==
#space(%)  time(msec/qry)
0.173714823	0.85


==> images/nonpos/suel/2rdiff-pfd.dat <==
#space(%)  time(msec/qry)
0.195316666	0.83


==> images/nonpos/suel/repairG.dat <==
#space(%)  time(msec/qry)
0.31140	21.814




==> images/nonpos/suel/repairGReal.dat <==
#space(%)  time(msec/qry)
#0.31140	21.814	#estimado
0.32017	28.006	#real




==> images/nonpos/suel/repairGskip.dat <==
#space(%)  time(msec/qry)
0.31814	1.941




==> images/nonpos/suel/repairGskipReal.dat <==
#space(%)  time(msec/qry)
#0.31814	1.941  #estimado
0.32591	2.136  #real




==> images/nonpos/suel/riceRLE.dat <==
#space(%)  time(msec/qry)
0.46617	2.760



==> images/nonpos/suel/riceRLEReal.dat <==
#space(%)  time(msec/qry)
#0.46617	2.760	#estimado
0.46830	3.257		#real




==> images/nonpos/suel/vbytelzend.dat <==
#space(%)  time(msec/qry)
#0.41517	143.452  nobits
#space(%)  time(msec/qry)
0.40075	144.495		#sr 16_bits
0.38056	260.547		#sr 64_bits
0.37552	768.035		#sr 256_bits




==> images/nonpos/suel/vbytelzma.dat <==
#space(%)  time(msec/qry)
0.35229	4.690




==> images/nonpos/suel/vbytelzmaReal.dat <==
#space(%)  time(msec/qry)
#0.35229	4.690	#estimado
0.33576	5.633		#real





==> images/nonpos/todosEn1/phrases2-2/N_p2.1.4.rice.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       857371596	    0.780000000	    0.009378798	       83166310	           1000	#wiki20gb_bitmap8


==> images/nonpos/todosEn1/phrases2-2/N_p2.1.4.rice.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       819393368	    2.375000000	    0.028557237	       83166310	           1000	#wiki20gb_bitmap1


==> images/nonpos/todosEn1/phrases2-2/N_p2.1.5.riceRLE.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        86373300	    2.300000000	    0.027655429	       83166310	           1000	#wiki20gb


==> images/nonpos/todosEn1/phrases2-2/N_p2.10.eliasfanopart.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       132564440	     1.39425000	    0.01676460	       83166310	           1000	#wiki20gb


==> images/nonpos/todosEn1/phrases2-2/N_p2.11.optpfd.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       186571256	     1.08382000	    0.01303200	       83166310	           1000	#wiki20gb #opt



==> images/nonpos/todosEn1/phrases2-2/N_p2.12.interpolative.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       148238980	     3.94826000    0.047474200	       83166310	           1000	#wiki20gb #opt



==> images/nonpos/todosEn1/phrases2-2/N_p2.13.varint.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
      1413491548	     0.94863600    0.011406500	       83166310	           1000	#wiki20gb #opt



==> images/nonpos/todosEn1/phrases2-2/N_p2.2.1.vbyte.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       891588062	    0.565000000	    0.006793616	       83166310	           1000	#wiki20gb_bitmap8


==> images/nonpos/todosEn1/phrases2-2/N_p2.2.1.vbyte.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1186033067	    1.085000000	    0.013046148	       83166310	           1000	#wiki20gb_bitmap1


==> images/nonpos/todosEn1/phrases2-2/N_p2.2.vbyte.moffat.bitmap1.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1252597670	    7.368000000	    0.088593566	       83166310	           1000	#wiki20gb_bitmap1_k4
      1195710740	    7.538000000	    0.090637663	       83166310	           1000	#wiki20gb_bitmap1_k32


==> images/nonpos/todosEn1/phrases2-2/N_p2.2.vbyte.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       930817596	    0.908000000	    0.010917882	       83166310	           1000	#wiki20gb_bitmap8_k4
       897782837	    0.910000000	    0.010941931	       83166310	           1000	#wiki20gb_bitmap8_k32


==> images/nonpos/todosEn1/phrases2-2/N_p2.3.vbyte.sanders.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       943902365	    0.586000000	    0.007046122	       83166310	           1000	#wiki20gb_bitmap8_k16
       899528939	    0.582000000	    0.006998026	       83166310	           1000	#wiki20gb_bitmap8_k128


==> images/nonpos/todosEn1/phrases2-2/N_p2.3.vbyte.sanders.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1293974536	    1.024000000	    0.012312678	       83166310	           1000	#wiki20gb_bitmap1_k16
      1200782885	    0.958000000	    0.011519087	       83166310	           1000	#wiki20gb_bitmap1_k128


==> images/nonpos/todosEn1/phrases2-2/N_p2.4.2.repair.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        34463636	   20.110000000	    0.241804644	       83166310	           1000	#wiki20gb


==> images/nonpos/todosEn1/phrases2-2/N_p2.4.2.repairG.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        27699485	   20.627500000	    0.248027116	       83166310	           1000	#wiki20gb


==> images/nonpos/todosEn1/phrases2-2/N_p2.4.3.1repairG.skipping.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
#        34635533	    6.695000000	    0.080501347	       83166310	           1000	#wiki20gb	#sampleK=1
        32246429	    6.727500000	    0.080892130	       83166310	           1000	#wiki20gb	#sampleK=4
#        31855153	    6.685000000	    0.080381106	       83166310	           1000	#wiki20gb	#sampleK=16
        31779105	    6.692500000	    0.080471287	       83166310	           1000	#wiki20gb	#sampleK=64


==> images/nonpos/todosEn1/phrases2-2/N_p2.4.3.2repairG.skipping.sanders.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName	#sampleK=2
#       495909169	    7.007500000	    0.084258878	       83166310	           1000	#wiki20gb	#sampleK=8
       263129249	    7.025000000	    0.084469300	       83166310	           1000	#wiki20gb	#sampleK=16
#        88518337	    7.145000000	    0.085912192	       83166310	           1000	#wiki20gb	#sampleK=64
#        59412621	    7.095000000	    0.085310987	       83166310	           1000	#wiki20gb	#sampleK=128
        44872821	    7.212500000	    0.086723819	       83166310	           1000	#wiki20gb	#sampleK=256
        34024365	    7.055000000	    0.084830023	       83166310	           1000	#wiki20gb	#sampleK=1024


==> images/nonpos/todosEn1/phrases2-2/N_p2.4.3.repair.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        36100320	    6.684000000	    0.080369082	       83166310	           1000	#wiki20gb


==> images/nonpos/todosEn1/phrases2-2/N_p2.4.3.repairG.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        29167086	    6.562500000	    0.078908154	       83166310	           1000	#wiki20gb


==> images/nonpos/todosEn1/phrases2-2/N_p2.5.lzend.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        47622410	   92.300000000	    1.109824399	       83166310	           1000	#torsen20gb_ds04
        40108486	  120.610000000	    1.450226660	       83166310	           1000	#torsen20gb_ds16
        38230006	  247.850000000	    2.980173101	       83166310	           1000	#torsen20gb_ds64
        37760386	  799.070000000	    9.608097317	       83166310	           1000	#torsen20gb_ds256


==> images/nonpos/todosEn1/phrases2-2/N_p2.6.vbyte.lzma.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        53995846	    3.522500000	    0.042354891	       83166310	           1000	#wiki20gb


==> images/nonpos/todosEn1/phrases2-2/N_p2.7.simple9.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       242841164	    1.382500000	    0.016623318	       83166310	           1000	#wiki20gb


==> images/nonpos/todosEn1/phrases2-2/N_p2.8.pfordelta.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       249275292	    1.755000000	    0.021102295	       83166310	           1000	#wiki20gb


==> images/nonpos/todosEn1/phrases2-2/N_p2.9.qmx.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
##      1298623228	    1.362000000	    0.016376824	       83166310	           1000	#wiki20gb   ##versión en compostela con 9.qmx  (extract-simd, merge normal)
## padding space (not included is 8237196 ytes = 0.63%)
      1298623228	    0.983785878	    0.01182914	       83166310	           1000	#wiki20gb   #escalado en compostela2 con 9.qmx.bis  (extract+merge-simd-galloping)



==> images/nonpos/todosEn1/phrases5-5/N_p5.1.4.rice.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       857371596	    0.915000000	    0.053259889	       17179908	           1000	#wiki20gb_bitmap8


==> images/nonpos/todosEn1/phrases5-5/N_p5.1.4.rice.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       819393368	    4.830000000	    0.281142367	       17179908	           1000	#wiki20gb_bitmap1


==> images/nonpos/todosEn1/phrases5-5/N_p5.1.5.riceRLE.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        86373300	    5.850000000	    0.340514047	       17179908	           1000	#wiki20gb


==> images/nonpos/todosEn1/phrases5-5/N_p5.10.eliasfanopart.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       132564440	     0.77582400	    0.04515880	       17179908	           1000	#wiki20gb #opt



==> images/nonpos/todosEn1/phrases5-5/N_p5.11.optpfd.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       186571256	     0.541765	    0.03153480	       17179908	           1000	#wiki20gb #opt



==> images/nonpos/todosEn1/phrases5-5/N_p5.12.interpolative.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       148238980	     2.07610000    0.120844000	       17179908	           1000	#wiki20gb #opt



==> images/nonpos/todosEn1/phrases5-5/N_p5.13.varint.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
      1413491548	     0.45755800    0.026633300 	       17179908	           1000	#wiki20gb #opt



==> images/nonpos/todosEn1/phrases5-5/N_p5.2.1.vbyte.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       891588062	    0.430000000	    0.025029238	       17179908	           1000	#wiki20gb_bitmap8


==> images/nonpos/todosEn1/phrases5-5/N_p5.2.1.vbyte.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1186033067	    2.485000000	    0.144645711	       17179908	           1000	#wiki20gb_bitmap1


==> images/nonpos/todosEn1/phrases5-5/N_p5.2.vbyte.moffat.bitmap1.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1252597670	    6.452000000	    0.375554980	       17179908	           1000	#wiki20gb_bitmap1_k4
      1195710740	    6.552000000	    0.381375733	       17179908	           1000	#wiki20gb_bitmap1_k32


==> images/nonpos/todosEn1/phrases5-5/N_p5.2.vbyte.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       930817596	    1.078000000	    0.062747717	       17179908	           1000	#wiki20gb_bitmap8_k4
       897782837	    1.114000000	    0.064843188	       17179908	           1000	#wiki20gb_bitmap8_k32


==> images/nonpos/todosEn1/phrases5-5/N_p5.3.vbyte.sanders.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       943902365	    0.332000000	    0.019324900	       17179908	           1000	#wiki20gb_bitmap8_k16
       899528939	    0.340000000	    0.019790560	       17179908	           1000	#wiki20gb_bitmap8_k128


==> images/nonpos/todosEn1/phrases5-5/N_p5.3.vbyte.sanders.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1293974536	    0.750000000	    0.043655647	       17179908	           1000	#wiki20gb_bitmap1_k16
      1200782885	    0.754000000	    0.043888477	       17179908	           1000	#wiki20gb_bitmap1_k128


==> images/nonpos/todosEn1/phrases5-5/N_p5.4.2.repair.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        34463636	   52.170000000	    3.036686809	       17179908	           1000	#wiki20gb


==> images/nonpos/todosEn1/phrases5-5/N_p5.4.2.repairG.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        27699485	   53.330000000	    3.104207543	       17179908	           1000	#wiki20gb


==> images/nonpos/todosEn1/phrases5-5/N_p5.4.3.1repairG.skipping.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
#        34635533	    4.470000000	    0.260187656	       17179908	           1000	#wiki20gb	#sampleK=1
        32246429	    4.472500000	    0.260333175	       17179908	           1000	#wiki20gb	#sampleK=4
#        31855153	    4.605000000	    0.268045673	       17179908	           1000	#wiki20gb	#sampleK=16
        31779105	    4.457500000	    0.259460062	       17179908	           1000	#wiki20gb	#sampleK=64


==> images/nonpos/todosEn1/phrases5-5/N_p5.4.3.2repairG.skipping.sanders.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName	#sampleK=2
#       495909169	    4.825000000	    0.280851329	       17179908	           1000	#wiki20gb	#sampleK=8
       263129249	    4.907500000	    0.285653451	       17179908	           1000	#wiki20gb	#sampleK=16
#        88518337	    4.927500000	    0.286817601	       17179908	           1000	#wiki20gb	#sampleK=64
#        59412621	    4.950000000	    0.288127271	       17179908	           1000	#wiki20gb	#sampleK=128
        44872821	    4.907500000	    0.285653451	       17179908	           1000	#wiki20gb	#sampleK=256
        34024365	    4.852500000	    0.282452036	       17179908	           1000	#wiki20gb	#sampleK=1024


==> images/nonpos/todosEn1/phrases5-5/N_p5.4.3.repair.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        36100320	    4.518000000	    0.262981618	       17179908	           1000	#wiki20gb


==> images/nonpos/todosEn1/phrases5-5/N_p5.4.3.repairG.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        29167086	    4.392500000	    0.255676573	       17179908	           1000	#wiki20gb


==> images/nonpos/todosEn1/phrases5-5/N_p5.5.lzend.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        47622410	  238.215000000	   13.865906616	       17179908	           1000	#torsen20gb_ds04
        40108486	  311.405000000	   18.126115693	       17179908	           1000	#torsen20gb_ds16
        38230006	  639.880000000	   37.245833912	       17179908	           1000	#torsen20gb_ds64
        37760386	 2059.935000000	  119.903727075	       17179908	           1000	#torsen20gb_ds256


==> images/nonpos/todosEn1/phrases5-5/N_p5.6.vbyte.lzma.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        53995846	    8.337500000	    0.485305276	       17179908	           1000	#wiki20gb


==> images/nonpos/todosEn1/phrases5-5/N_p5.7.simple9.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       242841164	    3.157500000	    0.183790274	       17179908	           1000	#wiki20gb


==> images/nonpos/todosEn1/phrases5-5/N_p5.8.pfordelta.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       249275292	    4.372500000	    0.254512422	       17179908	           1000	#wiki20gb


==> images/nonpos/todosEn1/phrases5-5/N_p5.9.qmx.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
#      1298623228	    3.371000000	    0.196217582	       17179908	           1000	#wiki20gb   #versión en compostela con 9.qmx  (extract-simd, merge normal)
## padding space (not included is 8237196 ytes = 0.63%)
      1298623228	    0.573394839	    0.006894557	       17179908	           1000	#wiki20gb   #escalado en compostela2 con 9.qmx.bis  (extract+merge-simd-galloping)



==> images/nonpos/todosEn1/words1-1000/E_Wa.1.4.rice.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       857371596	    0.001310000	    0.014392441	          91020	           1000	#wiki20gb_bitmap8


==> images/nonpos/todosEn1/words1-1000/E_Wa.1.4.rice.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       819393368	    0.001360000	    0.014941771	          91020	           1000	#wiki20gb_bitmap1


==> images/nonpos/todosEn1/words1-1000/E_Wa.1.5.riceRLE.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        86373300	    0.000700000	    0.007690617	          91020	           1000	#wiki20gb


==> images/nonpos/todosEn1/words1-1000/E_Wa.10.eliasfanopart.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       132564440	    0.001719670	    0.0188933	          91020	           1000	#wiki20gb


==> images/nonpos/todosEn1/words1-1000/E_Wa.11.optpfd.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       186571256	     0.00128433	    0.01411050	          91020	           1000	#wiki20gb #opt



==> images/nonpos/todosEn1/words1-1000/E_Wa.12.interpolative.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       148238980	     0.00233667	    0.02567200	          91020	           1000	#wiki20gb #opt



==> images/nonpos/todosEn1/words1-1000/E_Wa.13.varint.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
      1413491548	      0.0010700     0.01175570	          91020	           1000	#wiki20gb #opt



==> images/nonpos/todosEn1/words1-1000/E_Wa.2.1.vbyte.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       891588062	    0.000470000	    0.005163700	          91020	           1000	#wiki20gb_bitmap8


==> images/nonpos/todosEn1/words1-1000/E_Wa.2.1.vbyte.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1186033067	    0.000410000	    0.004504505	          91020	           1000	#wiki20gb_bitmap1


==> images/nonpos/todosEn1/words1-1000/E_Wa.2.vbyte.moffat.bitmap1.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1252597670	    0.001030000	    0.011316194	          91020	           1000	#wiki20gb_bitmap1_k4
      1195710740	    0.000900000	    0.009887937	          91020	           1000	#wiki20gb_bitmap1_k32


==> images/nonpos/todosEn1/words1-1000/E_Wa.2.vbyte.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       930817596	    0.000910000	    0.009997803	          91020	           1000	#wiki20gb_bitmap8_k4
       897782837	    0.000860000	    0.009448473	          91020	           1000	#wiki20gb_bitmap8_k32


==> images/nonpos/todosEn1/words1-1000/E_Wa.3.vbyte.sanders.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       943902365	    0.000660000	    0.007251154	          91020	           1000	#wiki20gb_bitmap8_k16
       899528939	    0.000680000	    0.007470886	          91020	           1000	#wiki20gb_bitmap8_k128


==> images/nonpos/todosEn1/words1-1000/E_Wa.3.vbyte.sanders.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1293974536	    0.000670000	    0.007361020	          91020	           1000	#wiki20gb_bitmap1_k16
      1200782885	    0.000730000	    0.008020215	          91020	           1000	#wiki20gb_bitmap1_k128


==> images/nonpos/todosEn1/words1-1000/E_Wa.4.2.repair.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        34463636	    0.005660000	    0.062184135	          91020	           1000	#wiki20gb


==> images/nonpos/todosEn1/words1-1000/E_Wa.4.2.repairG.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        27699485	    0.005180000	    0.056910569	          91020	           1000	#wiki20gb


==> images/nonpos/todosEn1/words1-1000/E_Wa.4.3.1repairG.skipping.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
#        34635533	    0.003860000	    0.042408262	          91020	           1000	#wiki20gb	#sampleK=1
        32246429	    0.004100000     0.045045045	          91020	           1000	#wiki20gb	#sampleK=4
#        31855153	    0.003740000	    0.041089870	          91020	           1000	#wiki20gb	#sampleK=16
        31779105	    0.004084000     0.044869260	          91020	           1000	#wiki20gb	#sampleK=64



==> images/nonpos/todosEn1/words1-1000/E_Wa.4.3.2repairG.skipping.sanders.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName	#sampleK=2
#       495909169	    0.003680000	    0.040430675	          91020	           1000	#wiki20gb	#sampleK=8
       263129249	    0.003660000	    0.040210943	          91020	           1000	#wiki20gb	#sampleK=16
#        88518337	    0.003576000	    0.039288069	          91020	           1000	#wiki20gb	#sampleK=64
#        59412621	    0.003700000	    0.040650407	          91020	           1000	#wiki20gb	#sampleK=128
        44872821	    0.003520000	    0.038672819	          91020	           1000	#wiki20gb	#sampleK=256
        34024365	    0.003824000	    0.042012744	          91020	           1000	#wiki20gb	#sampleK=1024


==> images/nonpos/todosEn1/words1-1000/E_Wa.4.3.repair.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        36100320	    0.003680000	    0.040430675	          91020	           1000	#wiki20gb


==> images/nonpos/todosEn1/words1-1000/E_Wa.4.3.repairG.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        29167086	    0.003820000	    0.041968798	          91020	           1000	#wiki20gb


==> images/nonpos/todosEn1/words1-1000/E_Wa.5.lzend.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        47622410	    0.024000000	    0.263678312	          91020	           1000	#torsen20gb_ds04
        40108486	    0.029000000	    0.318611294	          91020	           1000	#torsen20gb_ds16
        38230006	    0.055000000	    0.604262799	          91020	           1000	#torsen20gb_ds64
        37760386	    0.181000000	    1.988573940	          91020	           1000	#torsen20gb_ds256


==> images/nonpos/todosEn1/words1-1000/E_Wa.6.vbyte.lzma.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        53995846	    0.002190000	    0.024060646	          91020	           1000	#wiki20gb


==> images/nonpos/todosEn1/words1-1000/E_Wa.7.simple9.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       242841164	    0.000530000	    0.005822896	          91020	           1000	#wiki20gb


==> images/nonpos/todosEn1/words1-1000/E_Wa.8.pfordelta.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       249275292	    0.000630000	    0.006921556	          91020	           1000	#wiki20gb


==> images/nonpos/todosEn1/words1-1000/E_Wa.9.qmx.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1298623228	    0.000524000	    0.005756976	          91020	           1000	#wiki20gb
## padding space (not included is 8237196 ytes = 0.63%)


==> images/nonpos/todosEn1/words1001-100k/E_Wb.1.4.rice.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       857371596	    0.054440000	    0.010112202	        5383595	           1000	#wiki20gb_bitmap8


==> images/nonpos/todosEn1/words1001-100k/E_Wb.1.4.rice.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       819393368	    0.054510000	    0.010125204	        5383595	           1000	#wiki20gb_bitmap1


==> images/nonpos/todosEn1/words1001-100k/E_Wb.1.5.riceRLE.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        86373300	    0.017900000	    0.003324916	        5383595	           1000	#wiki20gb


==> images/nonpos/todosEn1/words1001-100k/E_Wb.10.eliasfanopart.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       132564440	     0.04521930	    0.00839947	        5383595	           1000	#wiki20gb


==> images/nonpos/todosEn1/words1001-100k/E_Wb.11.optpfd.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       186571256	     0.04268700	    0.00792909	        5383595	           1000	#wiki20gb #opt



==> images/nonpos/todosEn1/words1001-100k/E_Wb.12.interpolative.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       148238980	     0.10649100    0.01978070	        5383595	           1000	#wiki20gb #opt



==> images/nonpos/todosEn1/words1001-100k/E_Wb.13.varint.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
      1413491548	      0.0322447     0.00598943	        5383595	           1000	#wiki20gb #opt



==> images/nonpos/todosEn1/words1001-100k/E_Wb.2.1.vbyte.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       891588062	    0.010330000	    0.001918792	        5383595	           1000	#wiki20gb_bitmap8


==> images/nonpos/todosEn1/words1001-100k/E_Wb.2.1.vbyte.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1186033067	    0.010580000	    0.001965230	        5383595	           1000	#wiki20gb_bitmap1


==> images/nonpos/todosEn1/words1001-100k/E_Wb.2.vbyte.moffat.bitmap1.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1252597670	    0.028440000	    0.005282715	        5383595	           1000	#wiki20gb_bitmap1_k4
      1195710740	    0.027370000	    0.005083963	        5383595	           1000	#wiki20gb_bitmap1_k32


==> images/nonpos/todosEn1/words1001-100k/E_Wb.2.vbyte.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       930817596	    0.028720000	    0.005334725	        5383595	           1000	#wiki20gb_bitmap8_k4
       897782837	    0.027440000	    0.005096966	        5383595	           1000	#wiki20gb_bitmap8_k32


==> images/nonpos/todosEn1/words1001-100k/E_Wb.3.vbyte.sanders.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       943902365	    0.014920000	    0.002771382	        5383595	           1000	#wiki20gb_bitmap8_k16
       899528939	    0.013300000	    0.002470468	        5383595	           1000	#wiki20gb_bitmap8_k128


==> images/nonpos/todosEn1/words1001-100k/E_Wb.3.vbyte.sanders.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1293974536	    0.015080000	    0.002801102	        5383595	           1000	#wiki20gb_bitmap1_k16
      1200782885	    0.013660000	    0.002537338	        5383595	           1000	#wiki20gb_bitmap1_k128


==> images/nonpos/todosEn1/words1001-100k/E_Wb.4.2.repair.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        34463636	    0.225200000	    0.041830784	        5383595	           1000	#wiki20gb


==> images/nonpos/todosEn1/words1001-100k/E_Wb.4.2.repairG.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        27699485	    0.231480000	    0.042997291	        5383595	           1000	#wiki20gb


==> images/nonpos/todosEn1/words1001-100k/E_Wb.4.3.1repairG.skipping.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
#        34635533	    0.160560000	    0.029823937	        5383595	           1000	#wiki20gb	#sampleK=1
        32246429	    0.161520000	    0.030002257	        5383595	           1000	#wiki20gb	#sampleK=4
#       31855153	    0.161360000	    0.029972537	        5383595	           1000	#wiki20gb	#sampleK=16
        31779105	    0.161200000	    0.029942817	        5383595	           1000	#wiki20gb	#sampleK=64


==> images/nonpos/todosEn1/words1001-100k/E_Wb.4.3.2repairG.skipping.sanders.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName	#sampleK=2
#       495909169	    0.153152000	    0.028447905	        5383595	           1000	#wiki20gb	#sampleK=8
       263129249	    0.154464000	    0.028691608	        5383595	           1000	#wiki20gb	#sampleK=16
#        88518337	    0.153296000	    0.028474653	        5383595	           1000	#wiki20gb	#sampleK=64
#        59412621	    0.153576000	    0.028526663	        5383595	           1000	#wiki20gb	#sampleK=128
        44872821	    0.153360000	    0.028486541	        5383595	           1000	#wiki20gb	#sampleK=256
        34024365	    0.154528000	    0.028703496	        5383595	           1000	#wiki20gb	#sampleK=1024


==> images/nonpos/todosEn1/words1001-100k/E_Wb.4.3.repair.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        36100320	    0.157600000	    0.029274119	        5383595	           1000	#wiki20gb


==> images/nonpos/todosEn1/words1001-100k/E_Wb.4.3.repairG.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        29167086	    0.159400000	    0.029608468	        5383595	           1000	#wiki20gb


==> images/nonpos/todosEn1/words1001-100k/E_Wb.5.lzend.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        47622410	    1.065000000	    0.197823202	        5383595	           1000	#torsen20gb_ds04
        40108486	    1.379000000	    0.256148540	        5383595	           1000	#torsen20gb_ds16
        38230006	    2.842000000	    0.527900037	        5383595	           1000	#torsen20gb_ds64
        37760386	    9.165000000	    1.702394032	        5383595	           1000	#torsen20gb_ds256


==> images/nonpos/todosEn1/words1001-100k/E_Wb.6.vbyte.lzma.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        53995846	    0.048470000	    0.009003278	        5383595	           1000	#wiki20gb


==> images/nonpos/todosEn1/words1001-100k/E_Wb.7.simple9.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       242841164	    0.010390000	    0.001929937	        5383595	           1000	#wiki20gb


==> images/nonpos/todosEn1/words1001-100k/E_Wb.8.pfordelta.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       249275292	    0.011830000	    0.002197416	        5383595	           1000	#wiki20gb


==> images/nonpos/todosEn1/words1001-100k/E_Wb.9.qmx.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1298623228	    0.006856000	    0.001273498	        5383595	           1000	#wiki20gb
## padding space (not included is 8237196 ytes = 0.63%)


==> images/nonpos/words1-1000/E_Wa.1.4.rice.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       857371596	    0.001310000	    0.014392441	          91020	           1000	#wiki20gb_bitmap8


==> images/nonpos/words1-1000/E_Wa.1.4.rice.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       819393368	    0.001360000	    0.014941771	          91020	           1000	#wiki20gb_bitmap1


==> images/nonpos/words1-1000/E_Wa.1.5.riceRLE.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        86373300	    0.000700000	    0.007690617	          91020	           1000	#wiki20gb


==> images/nonpos/words1-1000/E_Wa.10.eliasfanopart.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       132564440	    0.001719670	    0.0188933	          91020	           1000	#wiki20gb


==> images/nonpos/words1-1000/E_Wa.11.optpfd.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       186571256	     0.00128433	    0.01411050	          91020	           1000	#wiki20gb #opt



==> images/nonpos/words1-1000/E_Wa.12.interpolative.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       148238980	     0.00233667	    0.02567200	          91020	           1000	#wiki20gb #opt



==> images/nonpos/words1-1000/E_Wa.13.varint.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
      1413491548	      0.0010700     0.01175570	          91020	           1000	#wiki20gb #opt



==> images/nonpos/words1-1000/E_Wa.2.1.vbyte.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       891588062	    0.000470000	    0.005163700	          91020	           1000	#wiki20gb_bitmap8


==> images/nonpos/words1-1000/E_Wa.2.1.vbyte.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1186033067	    0.000410000	    0.004504505	          91020	           1000	#wiki20gb_bitmap1


==> images/nonpos/words1-1000/E_Wa.2.vbyte.moffat.bitmap1.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1252597670	    0.001030000	    0.011316194	          91020	           1000	#wiki20gb_bitmap1_k4
      1195710740	    0.000900000	    0.009887937	          91020	           1000	#wiki20gb_bitmap1_k32


==> images/nonpos/words1-1000/E_Wa.2.vbyte.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       930817596	    0.000910000	    0.009997803	          91020	           1000	#wiki20gb_bitmap8_k4
       897782837	    0.000860000	    0.009448473	          91020	           1000	#wiki20gb_bitmap8_k32


==> images/nonpos/words1-1000/E_Wa.3.vbyte.sanders.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       943902365	    0.000660000	    0.007251154	          91020	           1000	#wiki20gb_bitmap8_k16
       899528939	    0.000680000	    0.007470886	          91020	           1000	#wiki20gb_bitmap8_k128


==> images/nonpos/words1-1000/E_Wa.3.vbyte.sanders.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1293974536	    0.000670000	    0.007361020	          91020	           1000	#wiki20gb_bitmap1_k16
      1200782885	    0.000730000	    0.008020215	          91020	           1000	#wiki20gb_bitmap1_k128


==> images/nonpos/words1-1000/E_Wa.4.2.repair.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        34463636	    0.005660000	    0.062184135	          91020	           1000	#wiki20gb


==> images/nonpos/words1-1000/E_Wa.4.2.repairG.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        27699485	    0.005180000	    0.056910569	          91020	           1000	#wiki20gb


==> images/nonpos/words1-1000/E_Wa.4.3.1repairG.skipping.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
#        34635533	    0.003860000	    0.042408262	          91020	           1000	#wiki20gb	#sampleK=1
        32246429	    0.004100000     0.045045045	          91020	           1000	#wiki20gb	#sampleK=4
#        31855153	    0.003740000	    0.041089870	          91020	           1000	#wiki20gb	#sampleK=16
        31779105	    0.004084000     0.044869260	          91020	           1000	#wiki20gb	#sampleK=64



==> images/nonpos/words1-1000/E_Wa.4.3.2repairG.skipping.sanders.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName	#sampleK=2
#       495909169	    0.003680000	    0.040430675	          91020	           1000	#wiki20gb	#sampleK=8
       263129249	    0.003660000	    0.040210943	          91020	           1000	#wiki20gb	#sampleK=16
#        88518337	    0.003576000	    0.039288069	          91020	           1000	#wiki20gb	#sampleK=64
#        59412621	    0.003700000	    0.040650407	          91020	           1000	#wiki20gb	#sampleK=128
        44872821	    0.003520000	    0.038672819	          91020	           1000	#wiki20gb	#sampleK=256
        34024365	    0.003824000	    0.042012744	          91020	           1000	#wiki20gb	#sampleK=1024


==> images/nonpos/words1-1000/E_Wa.4.3.repair.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        36100320	    0.003680000	    0.040430675	          91020	           1000	#wiki20gb


==> images/nonpos/words1-1000/E_Wa.4.3.repairG.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        29167086	    0.003820000	    0.041968798	          91020	           1000	#wiki20gb


==> images/nonpos/words1-1000/E_Wa.5.lzend.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        47622410	    0.024000000	    0.263678312	          91020	           1000	#torsen20gb_ds04
        40108486	    0.029000000	    0.318611294	          91020	           1000	#torsen20gb_ds16
        38230006	    0.055000000	    0.604262799	          91020	           1000	#torsen20gb_ds64
        37760386	    0.181000000	    1.988573940	          91020	           1000	#torsen20gb_ds256


==> images/nonpos/words1-1000/E_Wa.6.vbyte.lzma.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        53995846	    0.002190000	    0.024060646	          91020	           1000	#wiki20gb


==> images/nonpos/words1-1000/E_Wa.7.simple9.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       242841164	    0.000530000	    0.005822896	          91020	           1000	#wiki20gb


==> images/nonpos/words1-1000/E_Wa.8.pfordelta.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       249275292	    0.000630000	    0.006921556	          91020	           1000	#wiki20gb


==> images/nonpos/words1-1000/E_Wa.9.qmx.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1298623228	    0.000524000	    0.005756976	          91020	           1000	#wiki20gb
## padding space (not included is 8237196 ytes = 0.63%)


==> images/nonpos/words1001-100k/E_Wb.1.4.rice.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       857371596	    0.054440000	    0.010112202	        5383595	           1000	#wiki20gb_bitmap8


==> images/nonpos/words1001-100k/E_Wb.1.4.rice.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       819393368	    0.054510000	    0.010125204	        5383595	           1000	#wiki20gb_bitmap1


==> images/nonpos/words1001-100k/E_Wb.1.5.riceRLE.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        86373300	    0.017900000	    0.003324916	        5383595	           1000	#wiki20gb


==> images/nonpos/words1001-100k/E_Wb.10.eliasfanopart.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       132564440	     0.04521930	    0.00839947	        5383595	           1000	#wiki20gb


==> images/nonpos/words1001-100k/E_Wb.11.optpfd.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       186571256	     0.04268700	    0.00792909	        5383595	           1000	#wiki20gb #opt



==> images/nonpos/words1001-100k/E_Wb.12.interpolative.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       148238980	     0.10649100    0.01978070	        5383595	           1000	#wiki20gb #opt



==> images/nonpos/words1001-100k/E_Wb.13.varint.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
      1413491548	      0.0322447     0.00598943	        5383595	           1000	#wiki20gb #opt



==> images/nonpos/words1001-100k/E_Wb.2.1.vbyte.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       891588062	    0.010330000	    0.001918792	        5383595	           1000	#wiki20gb_bitmap8


==> images/nonpos/words1001-100k/E_Wb.2.1.vbyte.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1186033067	    0.010580000	    0.001965230	        5383595	           1000	#wiki20gb_bitmap1


==> images/nonpos/words1001-100k/E_Wb.2.vbyte.moffat.bitmap1.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1252597670	    0.028440000	    0.005282715	        5383595	           1000	#wiki20gb_bitmap1_k4
      1195710740	    0.027370000	    0.005083963	        5383595	           1000	#wiki20gb_bitmap1_k32


==> images/nonpos/words1001-100k/E_Wb.2.vbyte.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       930817596	    0.028720000	    0.005334725	        5383595	           1000	#wiki20gb_bitmap8_k4
       897782837	    0.027440000	    0.005096966	        5383595	           1000	#wiki20gb_bitmap8_k32


==> images/nonpos/words1001-100k/E_Wb.3.vbyte.sanders.bitmap8.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       943902365	    0.014920000	    0.002771382	        5383595	           1000	#wiki20gb_bitmap8_k16
       899528939	    0.013300000	    0.002470468	        5383595	           1000	#wiki20gb_bitmap8_k128


==> images/nonpos/words1001-100k/E_Wb.3.vbyte.sanders.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1293974536	    0.015080000	    0.002801102	        5383595	           1000	#wiki20gb_bitmap1_k16
      1200782885	    0.013660000	    0.002537338	        5383595	           1000	#wiki20gb_bitmap1_k128


==> images/nonpos/words1001-100k/E_Wb.4.2.repair.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        34463636	    0.225200000	    0.041830784	        5383595	           1000	#wiki20gb


==> images/nonpos/words1001-100k/E_Wb.4.2.repairG.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        27699485	    0.231480000	    0.042997291	        5383595	           1000	#wiki20gb


==> images/nonpos/words1001-100k/E_Wb.4.3.1repairG.skipping.moffat.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
#        34635533	    0.160560000	    0.029823937	        5383595	           1000	#wiki20gb	#sampleK=1
        32246429	    0.161520000	    0.030002257	        5383595	           1000	#wiki20gb	#sampleK=4
#       31855153	    0.161360000	    0.029972537	        5383595	           1000	#wiki20gb	#sampleK=16
        31779105	    0.161200000	    0.029942817	        5383595	           1000	#wiki20gb	#sampleK=64


==> images/nonpos/words1001-100k/E_Wb.4.3.2repairG.skipping.sanders.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName	#sampleK=2
#       495909169	    0.153152000	    0.028447905	        5383595	           1000	#wiki20gb	#sampleK=8
       263129249	    0.154464000	    0.028691608	        5383595	           1000	#wiki20gb	#sampleK=16
#        88518337	    0.153296000	    0.028474653	        5383595	           1000	#wiki20gb	#sampleK=64
#        59412621	    0.153576000	    0.028526663	        5383595	           1000	#wiki20gb	#sampleK=128
        44872821	    0.153360000	    0.028486541	        5383595	           1000	#wiki20gb	#sampleK=256
        34024365	    0.154528000	    0.028703496	        5383595	           1000	#wiki20gb	#sampleK=1024


==> images/nonpos/words1001-100k/E_Wb.4.3.repair.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        36100320	    0.157600000	    0.029274119	        5383595	           1000	#wiki20gb


==> images/nonpos/words1001-100k/E_Wb.4.3.repairG.skipping.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        29167086	    0.159400000	    0.029608468	        5383595	           1000	#wiki20gb


==> images/nonpos/words1001-100k/E_Wb.5.lzend.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        47622410	    1.065000000	    0.197823202	        5383595	           1000	#torsen20gb_ds04
        40108486	    1.379000000	    0.256148540	        5383595	           1000	#torsen20gb_ds16
        38230006	    2.842000000	    0.527900037	        5383595	           1000	#torsen20gb_ds64
        37760386	    9.165000000	    1.702394032	        5383595	           1000	#torsen20gb_ds256


==> images/nonpos/words1001-100k/E_Wb.6.vbyte.lzma.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
        53995846	    0.048470000	    0.009003278	        5383595	           1000	#wiki20gb


==> images/nonpos/words1001-100k/E_Wb.7.simple9.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       242841164	    0.010390000	    0.001929937	        5383595	           1000	#wiki20gb


==> images/nonpos/words1001-100k/E_Wb.8.pfordelta.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       249275292	    0.011830000	    0.002197416	        5383595	           1000	#wiki20gb


==> images/nonpos/words1001-100k/E_Wb.9.qmx.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1298623228	    0.006856000	    0.001273498	        5383595	           1000	#wiki20gb
## padding space (not included is 8237196 ytes = 0.63%)


==> images/pos/1/phrases2_2/N.P2_swcsa.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1061765698	   10.283600000	    0.322046476	       31932037	           1000	#wiki2gb_sA8.sAi8.sPsi8.16k
       536091618	   19.007200000	    0.595239195	       31932037	           1000	#wiki2gb_sA16.sAi64.sPsi16.16k
       374666518	   39.693600000	    1.243065076	       31932037	           1000	#wiki2gb_sA32.sAi64.sPsi32.16k
       331272214	   79.690666667	    2.495633669	       31932037	           1000	#wiki2gb_ssA64.sAi128.sPsi32.16k
       231153918	  260.793333333	    8.167137390	       31932037	           1000	#wiki2gb_sA128.sAi256.sPsi128.16k
       196398722	 2600.260000000	   81.431071873	       31932037	           1000	#wiki2gb_sA512.sAi512.sPsi512.16k
       185646818	35035.710000000	 1097.196210815	       31932037	           1000	#wiki2gb_sA2048.sAi2048.sPsi2048.16k


==> images/pos/1/phrases2_2/N_p2.1.4.rice.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       768244960	   40.565000000	    1.270354284	       31932037	           1000	       25280144	      739403116	#wiki2gb_bitmap1


==> images/pos/1/phrases2_2/N_p2.10.eliasfanopart.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       638083632	     ??????????	    0.141133816	       31932037	           1000	#wiki2gb


==> images/pos/1/phrases2_2/N_p2.11.optpfd.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       664917584	     ??????????	    0.113103816	       31932037	           1000	#wiki2gb #opt



==> images/pos/1/phrases2_2/N_p2.12.interpolative.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       623866892	     ??????????	    0.564564816	       31932037	           1000	#wiki2gb #opt



==> images/pos/1/phrases2_2/N_p2.13.varint.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       793299511	     ??????????	    0.078473216	       31932037	           1000	#wiki2gb #opt



==> images/pos/1/phrases2_2/N_p2.2.1.vbyte.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       733912437	   10.333333333	    0.323603951	       31932037	           1000	       25280144	      705070593	#wiki2gb


==> images/pos/1/phrases2_2/N_p2.2.vbyte.moffat.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       763912246	   10.858000000	    0.340034681	       31932037	           1000	       25280144	      735070402	#wiki2gb_bitmap1_k4
       738661524	   11.092000000	    0.347362744	       31932037	           1000	       25280144	      709819680	#wiki2gb_bitmap1_k32


==> images/pos/1/phrases2_2/N_p2.2.vbyte.moffat_bitmap8.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       763912594	    8.680000000	    0.271827319	       31932037	           1000	       25280492	      735070402	#wiki2gb_bitmap8_k4
       738661872	    9.320000000	    0.291869886	       31932037	           1000	       25280492	      709819680	#wiki2gb_bitmap8_k32


==> images/pos/1/phrases2_2/N_p2.4.2.repair.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       585647567	  181.900000000	    5.696473419	       31932037	           1000	       25280144	      556805723	#wiki2gb


==> images/pos/1/phrases2_2/N_p2.4.2.repairG.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       418892350	  169.430000000	    5.305956523	       31932037	           1000	       25280492	      390050158	#wiki2gb


==> images/pos/1/phrases2_2/N_p2.4.3.1repairG.skipping.moffat.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       464317927	   12.234000000	    0.383126200	       31932037	           1000	       25280492	      435475735	#wiki2gb	#sampleK=1
#       451749843	   12.460000000	    0.390203732	       31932037	           1000	       25280492	      422907651	#wiki2gb	#sampleK=4
#       448745319	   12.732000000	    0.398721823	       31932037	           1000	       25280492	      419903127	#wiki2gb	#sampleK=16
       448037659	   13.392000000	    0.419390720	       31932037	           1000	       25280492	      419195467	#wiki2gb	#sampleK=64


==> images/pos/1/phrases2_2/N_p2.4.3.2repairG.skipping.sanders.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
##sampleK=1 y 2 falla
       900537091	   13.244000000	    0.414755877	       31932037	           1000	       25280492	      871694899	#wiki2gb	#sampleK=4
#       560238319	   12.808000000	    0.401101878	       31932037	           1000	       25280492	      531396127	#wiki2gb	#sampleK=16
#       475212067	   12.456000000	    0.390078466	       31932037	           1000	       25280492	      446369875	#wiki2gb	#sampleK=64
       453996991	   12.220000000	    0.382687769	       31932037	           1000	       25280492	      425154799	#wiki2gb	#sampleK=256


==> images/pos/1/phrases2_2/N_p2.4.3.repair.skipping.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       592497739	   17.332000000	    0.542777775	       31932037	           1000	       25280144	      563655895	#wiki2gb


==> images/pos/1/phrases2_2/N_p2.4.3.repairG.skipping.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       446300570	   13.550000000	    0.424338729	       31932037	           1000	       25280492	      417458378	#wiki2gb


==> images/pos/1/phrases2_2/N_p2.6.vbyte.lzma.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       203639271	   38.755000000	    1.213671398	       31932037	           1000	       25280144	      174797427	#wiki2gb


==> images/pos/1/phrases2_2/N_p2.7.1.simple9e.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       764608712	   16.852000000	    0.527745850	       31932037	           1000	       25280144	      735766868	#wiki2gb


==> images/pos/1/phrases2_2/N_p2.9.qmx.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
      2857657448	    5.104288390	   0.1598485053	       31932037	           1000	       25280492	     2828815256	#wiki2gb


==> images/pos/1/phrases2_2/N_p2.vbyte.sanders.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       781411026	    6.160000000	    0.192909710	       31932037	           1000	       25280144	      752569182	#wiki2gb_bitmap1_k16
#       746760637	    7.242000000	    0.226794175	       31932037	           1000	       25280144	      717918793	#wiki2gb_bitmap1_k64
       741020813	    7.887000000	    0.246993325	       31932037	           1000	       25280144	      712178969	#wiki2gb_bitmap1_k128


==> images/pos/1/phrases2_2/lz77.dat <==
#58053077 0.0169
#55174094 0.0170
#47660661 0.0170
#47387702 0.0170
#44781678 0.0170
36995286 0.0170


==> images/pos/1/phrases2_2/lzend.dat <==
#86153791 0.0193
#82501578 0.0194
#72978947 0.0194
#72466670 0.0194
#69326734 0.0194
59291826 0.0194


==> images/pos/1/phrases2_2/rlcsa.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
  570551379		1.31		   0	   1000		wiki2GB.rlcsa.32
  307343074		2.61		   0	   1000		wiki2GB.rlcsa.64
  176071845	 	5.52		   0	   1000		wiki2GB.rlcsa.128
  110184886	       12.44		   0	   1000		wiki2GB.rlcsa.256
   77073163	       29.44		   0	   1000		wiki2GB.rlcsa.512
   60488571	       68.66		   0	   1000		wiki2GB.rlcsa.1024
   52239696	      184.92		   0	   1000		wiki2GB.rlcsa.2048


==> images/pos/1/phrases2_2/slp.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
    52929614	     53.37			     0	   1000		  wiki2GB.slp



==> images/pos/1/phrases2_2/wslp.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
    49511514	     51.16			     0	   1000		  wiki2GB.wslp

==> images/pos/1/phrases5_5/N.P5_swcsa.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1061765698	    2.795000000	    0.309436770	        9032540	           1000	#wiki2gb_sA8.sAi8.sPsi8.16k
       536091618	    5.370000000	    0.594517157	        9032540	           1000	#wiki2gb_sA16.sAi64.sPsi16.16k
       374666518	   10.560000000	    1.169106364	        9032540	           1000	#wiki2gb_sA32.sAi64.sPsi32.16k
       331272214	   20.680000000	    2.289499963	        9032540	           1000	#wiki2gb_ssA64.sAi128.sPsi32.16k
       231153918	   62.480000000	    6.917212656	        9032540	           1000	#wiki2gb_sA128.sAi256.sPsi128.16k
       196398722	  599.160000000	   66.333500876	        9032540	           1000	#wiki2gb_sA512.sAi512.sPsi512.16k
       185646818	 8228.690000000	  911.005099341	        9032540	           1000	#wiki2gb_sA2048.sAi2048.sPsi2048.16k


==> images/pos/1/phrases5_5/N_p5.1.4.rice.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       768244960	   87.240000000	    9.658412805	        9032540	           1000	       25280144	      739403116	#wiki2gb_bitmap1


==> images/pos/1/phrases5_5/N_p5.10.eliasfanopart.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       638083632	      ?????????	    0.335642433	        9032540	           1000	#wiki2gb #opt



==> images/pos/1/phrases5_5/N_p5.11.optpfd.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       664917584	      ?????????	    0.260885433	        9032540	           1000	#wiki2gb #opt



==> images/pos/1/phrases5_5/N_p5.12.interpolative.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       623866892	      ?????????    1.385388433	        9032540	           1000	#wiki2gb #opt



==> images/pos/1/phrases5_5/N_p5.13.varint.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       793299511	      ?????????    0.209546433 	        9032540	           1000	#wiki2gb #opt



==> images/pos/1/phrases5_5/N_p5.2.1.vbyte.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       733912437	   20.643333333	    2.285440566	        9032540	           1000	       25280144	      705070593	#wiki2gb


==> images/pos/1/phrases5_5/N_p5.2.vbyte.moffat.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       763912246	    7.810000000	    0.864651582	        9032540	           1000	       25280144	      735070402	#wiki2gb_bitmap1_k4
       738661524	    8.390000000	    0.928863863	        9032540	           1000	       25280144	      709819680	#wiki2gb_bitmap1_k32


==> images/pos/1/phrases5_5/N_p5.2.vbyte.moffat_bitmap8.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       763912594	    6.500000000	    0.719620395	        9032540	           1000	       25280492	      735070402	#wiki2gb_bitmap8_k4
       738661872	    7.200000000	    0.797117976	        9032540	           1000	       25280492	      709819680	#wiki2gb_bitmap8_k32


==> images/pos/1/phrases5_5/N_p5.4.2.repair.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       585647567	  580.256000000	   64.240623346	        9032540	           1000	       25280144	      556805723	#wiki2gb


==> images/pos/1/phrases5_5/N_p5.4.2.repairG.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       418892350	  545.490000000	   60.391650632	        9032540	           1000	       25280492	      390050158	#wiki2gb


==> images/pos/1/phrases5_5/N_p5.4.3.1repairG.skipping.moffat.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       464317927	    8.828000000	    0.977355207	        9032540	           1000	       25280492	      435475735	#wiki2gb	#sampleK=1
#       451749843	    8.892000000	    0.984440700	        9032540	           1000	       25280492	      422907651	#wiki2gb	#sampleK=4
#       448745319	    9.110000000	    1.008575661	        9032540	           1000	       25280492	      419903127	#wiki2gb	#sampleK=16
       448037659	    9.554000000	    1.057731269	        9032540	           1000	       25280492	      419195467	#wiki2gb	#sampleK=64


==> images/pos/1/phrases5_5/N_p5.4.3.2repairG.skipping.sanders.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
##sampleK=1 y 2 falla
       900537091	    9.486000000	    1.050202933	        9032540	           1000	       25280492	      871694899	#wiki2gb	#sampleK=4
#      560238319	    9.198000000	    1.018318214	        9032540	           1000	       25280492	      531396127	#wiki2gb	#sampleK=16
#       475212067	    8.922000000	    0.987762025	        9032540	           1000	       25280492	      446369875	#wiki2gb	#sampleK=64
       453996991	    8.796000000	    0.973812460	        9032540	           1000	       25280492	      425154799	#wiki2gb	#sampleK=256


==> images/pos/1/phrases5_5/N_p5.4.3.repair.skipping.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       592497739	   23.202000000	    2.568712677	        9032540	           1000	       25280144	      563655895	#wiki2gb


==> images/pos/1/phrases5_5/N_p5.4.3.repairG.skipping.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       446300570	   15.260000000	    1.689447265	        9032540	           1000	       25280492	      417458378	#wiki2gb


==> images/pos/1/phrases5_5/N_p5.6.vbyte.lzma.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       203639271	  106.365000000	   11.775757428	        9032540	           1000	       25280144	      174797427	#wiki2gb


==> images/pos/1/phrases5_5/N_p5.7.1.simple9e.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       764608712	   45.662000000	    5.055277917	        9032540	           1000	       25280144	      735766868	#wiki2gb


==> images/pos/1/phrases5_5/N_p5.9.qmx.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
      2857657448	  12.4440913225	   1.3776956784	        9032540	           1000	       25280492	     2828815256	#wiki2gb


==> images/pos/1/phrases5_5/N_p5.vbyte.sanders.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       781411026	    4.657000000	    0.515580335	        9032540	           1000	       25280144	      752569182	#wiki2gb_bitmap1_k16
#       746760637	    5.674747475	    0.622169133	        9029699	            990	       25280144	      717918793	#wiki2gb_bitmap1_k64
       741020813	    6.263636364	    0.686733855	        9029699	            990	       25280144	      712178969	#wiki2gb_bitmap1_k128


==> images/pos/1/phrases5_5/lz77.dat <==
#58053077 0.0149
#55174094 0.0159
#47660661 0.0158
#47387702 0.0161
#44781678 0.0164
36995286 0.0165


==> images/pos/1/phrases5_5/lzend.dat <==
#86153791 0.0174
#82501578 0.0180
#72978947 0.0179
#72466670 0.0183
#69326734 0.0183
59291826 0.0184


==> images/pos/1/phrases5_5/rlcsa.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
  570551379		1.09		   0	   1000		wiki2GB.rlcsa.32
  307343074	   	2.14		   0	   1000		wiki2GB.rlcsa.64
  176071845	  	4.48		   0	   1000		wiki2GB.rlcsa.128
  110184886	  	9.95		   0	   1000		wiki2GB.rlcsa.256
   77073163	       23.33		   0	   1000		wiki2GB.rlcsa.512
   60488571	       57.54		   0	   1000		wiki2GB.rlcsa.1024
   52239696	      147.10		   0	   1000		wiki2GB.rlcsa.2048


==> images/pos/1/phrases5_5/slp.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
    52929614	     54.77			     0	   1000		  wiki2GB.slp



==> images/pos/1/phrases5_5/wslp.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
    49511514	     49.85			     0	   1000		  wiki2GB.wslp

==> images/pos/1/words1-1000/E_Wa.1.4.rice.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       768244960	    0.004500000	    0.045350103	          99228	           1000	       25280144	      739403116	#wiki2gb_bitmap1


==> images/pos/1/words1-1000/E_Wa.10.eliasfanopart.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       638083632	      ?????????	    0.057164642           91020	           1000	#wiki2gb


==> images/pos/1/words1-1000/E_Wa.11.optpfd.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       664917584	      ?????????	    0.04259884	          91020	           1000	#wiki2gb #opt



==> images/pos/1/words1-1000/E_Wa.12.interpolative.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       623866892	      ?????????	    0.062109442	          91020	           1000	#wiki2gb #opt



==> images/pos/1/words1-1000/E_Wa.13.varint.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       793299511	      ?????????     0.041093942	          91020	           1000	#wiki2gb #opt



==> images/pos/1/words1-1000/E_Wa.2.1.vbyte.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       733912437	    0.004000000	    0.040311202	          99228	           1000	       25280144	      705070593	#wiki2gb


==> images/pos/1/words1-1000/E_Wa.2.vbyte.moffat.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       763912246	    0.003900000	    0.039303422	          99228	           1000	       25280144	      735070402	#wiki2gb_bitmap1_k4
       738661524	    0.003600000	    0.036280082	          99228	           1000	       25280144	      709819680	#wiki2gb_bitmap1_k32


==> images/pos/1/words1-1000/E_Wa.2.vbyte.moffat_bitmap8.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       763912594	    0.010000000	    0.100778006	          99228	           1000	       25280492	      735070402	#wiki2gb_bitmap8_k4
       738661872	    0.010000000	    0.100778006	          99228	           1000	       25280492	      709819680	#wiki2gb_bitmap8_k32


==> images/pos/1/words1-1000/E_Wa.4.2.repair.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       585647567	    0.011500000	    0.115894707	          99228	           1000	       25280144	      556805723	#wiki2gb


==> images/pos/1/words1-1000/E_Wa.4.2.repairG.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       418892350	    0.011000000	    0.110855807	          99228	           1000	       25280492	      390050158	#wiki2gb


==> images/pos/1/words1-1000/E_Wa.4.3.1repairG.skipping.moffat.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       464317927	    0.008000000	    0.080622405	          99228	           1000	       25280492	      435475735	#wiki2gb	#sampleK=1
#       451749843	    0.007500000	    0.075583505	          99228	           1000	       25280492	      422907651	#wiki2gb	#sampleK=4
#       448745319	    0.009500000	    0.095739106	          99228	           1000	       25280492	      419903127	#wiki2gb	#sampleK=16
       448037659	    0.008500000	    0.085661305	          99228	           1000	       25280492	      419195467	#wiki2gb	#sampleK=64


==> images/pos/1/words1-1000/E_Wa.4.3.2repairG.skipping.lookup.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
##sampleK=1 y 2 falla
       900537091	    0.008500000	    0.085661305	          99228	           1000	       25280492	      871694899	#wiki2gb	#sampleK=4
#       560238319	    0.009500000	    0.095739106	          99228	           1000	       25280492	      531396127	#wiki2gb	#sampleK=16
#       475212067	    0.007000000	    0.070544604	          99228	           1000	       25280492	      446369875	#wiki2gb	#sampleK=64
       453996991	    0.007500000	    0.075583505	          99228	           1000	       25280492	      425154799	#wiki2gb	#sampleK=256


==> images/pos/1/words1-1000/E_Wa.4.3.repair.skipping.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       592497739	    0.010000000	    0.100778006	          99228	           1000	       25280144	      563655895	#wiki2gb


==> images/pos/1/words1-1000/E_Wa.4.3.repairG.skipping.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       446300570	    0.008000000	    0.080622405	          99228	           1000	       25280492	      417458378	#wiki2gb


==> images/pos/1/words1-1000/E_Wa.6.vbyte.lzma.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       203639271	    0.016400000	    0.165275930	          99228	           1000	       25280144	      174797427	#wiki2gb


==> images/pos/1/words1-1000/E_Wa.7.1.simple9e.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       764608712	    0.002800000	    0.028217842	          99228	           1000	       25280144	      735766868	#wiki2gb


==> images/pos/1/words1-1000/E_Wa.9.qmx.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
      2857657448	   0.0015285570	   0.0154044923	          99228	           1000	       25280492	     2828815256	#wiki2gb


==> images/pos/1/words1-1000/E_Wa.vbyte.sanders.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       781411026	    0.004650000	    0.046861773	          99228	           1000	       25280144	      752569182	#wiki2gb_bitmap1_k16
#       746760637	    0.004150000	    0.041822873	          99228	           1000	       25280144	      717918793	#wiki2gb_bitmap1_k64
       741020813	    0.004900000	    0.049381223	          99228	           1000	       25280144	      712178969	#wiki2gb_bitmap1_k128


==> images/pos/1/words1-1000/N.Wa_swcsa.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1061765698	    0.041550000	    0.418732616	          99228	           1000	#wiki2gb_sA8.sAi8.sPsi8.16k
       536091618	    0.084200000	    0.848550812	          99228	           1000	#wiki2gb_sA16.sAi64.sPsi16.16k
       374666518	    0.192000000	    1.934937719	          99228	           1000	#wiki2gb_sA32.sAi64.sPsi32.16k
       331272214	    0.375200000	    3.781190793	          99228	           1000	#wiki2gb_ssA64.sAi128.sPsi32.16k
       231153918	    1.475200000	   14.866771476	          99228	           1000	#wiki2gb_sA128.sAi256.sPsi128.16k
       196398722	   14.280000000	  143.910992865	          99228	           1000	#wiki2gb_sA512.sAi512.sPsi512.16k
       185646818	  168.548000000	 1698.593139033	          99228	           1000	#wiki2gb_sA2048.sAi2048.sPsi2048.16k


==> images/pos/1/words1-1000/lz77.dat <==
#58053077 0.0185
#55174094 0.0199
#47660661 0.0201
#47387702 0.0207
#44781678 0.0211
36995286 0.0218


==> images/pos/1/words1-1000/lzend.dat <==
#86153791 0.0216
#82501578 0.0227
#72978947 0.0224
#72466670 0.0235
#69326734 0.0232
59291826 0.0239


==> images/pos/1/words1-1000/rlcsa.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
  570551379		1.55		   0	   1000		wiki2GB.rlcsa.32
  307343074		3.04		   0	   1000		wiki2GB.rlcsa.64
  176071845		6.32		   0	   1000		wiki2GB.rlcsa.128
  110184886	       14.05		   0	   1000		wiki2GB.rlcsa.256
   77073163	       33.25		   0	   1000		wiki2GB.rlcsa.512
   60488571	       82.37		   0	   1000		wiki2GB.rlcsa.1024
   52239696           210.67		   0	   1000		wiki2GB.rlcsa.2048


==> images/pos/1/words1-1000/slp.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
    52929614	     67.53			     0	   1000		  wiki2GB.slp



==> images/pos/1/words1-1000/wslp.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
    49511514	     55.42			     0	   1000		  wiki2GB.wslp

==> images/pos/1/words1001-100k/E_Wb.1.4.rice.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       768244960	    0.102900000	    0.018046670	        5701883	           1000	       25280144	      739403116	#wiki2gb_bitmap1


==> images/pos/1/words1001-100k/E_Wb.10.eliasfanopart.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       638083632	      ?????????	    0.022558278	        5701883	           1000	#wiki2gb


==> images/pos/1/words1001-100k/E_Wb.11.optpfd.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       664917584	      ?????????	    0.015113178	        5701883	           1000	#wiki2gb #opt



==> images/pos/1/words1001-100k/E_Wb.12.interpolative.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       623866892	      ?????????    0.041871278	        5701883	           1000	#wiki2gb #opt



==> images/pos/1/words1001-100k/E_Wb.13.varint.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       793299511	      ?????????     0.012860578	        5701883	           1000	#wiki2gb #opt



==> images/pos/1/words1001-100k/E_Wb.2.1.vbyte.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       733912437	    0.067900000	    0.011908347	        5701883	           1000	       25280144	      705070593	#wiki2gb


==> images/pos/1/words1001-100k/E_Wb.2.vbyte.moffat.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       763912246	    0.106600000	    0.018695578	        5701883	           1000	       25280144	      735070402	#wiki2gb_bitmap1_k4
       738661524	    0.082650000	    0.014495211	        5701883	           1000	       25280144	      709819680	#wiki2gb_bitmap1_k32


==> images/pos/1/words1001-100k/E_Wb.2.vbyte.moffat_bitmap8.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       763912594	    0.080000000	    0.014030453	        5701883	           1000	       25280492	      735070402	#wiki2gb_bitmap8_k4
       738661872	    0.070000000	    0.012276646	        5701883	           1000	       25280492	      709819680	#wiki2gb_bitmap8_k32


==> images/pos/1/words1001-100k/E_Wb.4.2.repair.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       585647567	    0.350000000	    0.061383231	        5701883	           1000	       25280144	      556805723	#wiki2gb


==> images/pos/1/words1001-100k/E_Wb.4.2.repairG.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       418892350	    0.345000000	    0.060506327	        5701883	           1000	       25280492	      390050158	#wiki2gb


==> images/pos/1/words1001-100k/E_Wb.4.3.1repairG.skipping.moffat.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       464317927	    0.265500000	    0.046563565	        5701883	           1000	       25280492	      435475735	#wiki2gb	#sampleK=1
#       451749843	    0.262500000	    0.046037423	        5701883	           1000	       25280492	      422907651	#wiki2gb	#sampleK=4
#       448745319	    0.262000000	    0.045949733	        5701883	           1000	       25280492	      419903127	#wiki2gb	#sampleK=16
       448037659	    0.259000000	    0.045423591	        5701883	           1000	       25280492	      419195467	#wiki2gb	#sampleK=64


==> images/pos/1/words1001-100k/E_Wb.4.3.2repairG.skipping.lookup.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
##sampleK=1 y 2 falla
       900537091	    0.265500000	    0.046563565	        5701883	           1000	       25280492	      871694899	#wiki2gb	#sampleK=4
#       560238319	    0.269500000	    0.047265088	        5701883	           1000	       25280492	      531396127	#wiki2gb	#sampleK=16
#       475212067	    0.266500000	    0.046738946	        5701883	           1000	       25280492	      446369875	#wiki2gb	#sampleK=64
       453996991	    0.267000000	    0.046826636	        5701883	           1000	       25280492	      425154799	#wiki2gb	#sampleK=256


==> images/pos/1/words1001-100k/E_Wb.4.3.repair.skipping.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       592497739	    0.250500000	    0.043932855	        5701883	           1000	       25280144	      563655895	#wiki2gb


==> images/pos/1/words1001-100k/E_Wb.4.3.repairG.skipping.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       446300570	    0.225500000	    0.039548339	        5701883	           1000	       25280492	      417458378	#wiki2gb


==> images/pos/1/words1001-100k/E_Wb.6.vbyte.lzma.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       203639271	    0.561800000	    0.098528854	        5701883	           1000	       25280144	      174797427	#wiki2gb


==> images/pos/1/words1001-100k/E_Wb.7.1.simple9e.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       764608712	    0.061600000	    0.010803449	        5701883	           1000	       25280144	      735766868	#wiki2gb


==> images/pos/1/words1001-100k/E_Wb.9.qmx.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
      2857657448	   0.0234742675	   0.0041169323	        5701883	           1000	       25280492	     2828815256	#wiki2gb


==> images/pos/1/words1001-100k/E_Wb.vbyte.sanders.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       781411026	    0.110400000	    0.019362025	        5701883	           1000	       25280144	      752569182	#wiki2gb_bitmap1_k16
#       746760637	    0.106800000	    0.018730654	        5701883	           1000	       25280144	      717918793	#wiki2gb_bitmap1_k64
       741020813	    0.106500000	    0.018678040	        5701883	           1000	       25280144	      712178969	#wiki2gb_bitmap1_k128


==> images/pos/1/words1001-100k/N.Wb_swcsa.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1061765698	    1.885400000	    0.330662695	        5701883	           1000	#wiki2gb_sA8.sAi8.sPsi8.16k
       536091618	    3.732400000	    0.654590773	        5701883	           1000	#wiki2gb_sA16.sAi64.sPsi16.16k
       374666518	    8.360800000	    1.466322617	        5701883	           1000	#wiki2gb_sA32.sAi64.sPsi32.16k
       331272214	   16.204800000	    2.842008508	        5701883	           1000	#wiki2gb_ssA64.sAi128.sPsi32.16k
       231153918	   58.134800000	   10.195719554	        5701883	           1000	#wiki2gb_sA128.sAi256.sPsi128.16k
       196398722	  605.501000000	  106.193164609	        5701883	           1000	#wiki2gb_sA512.sAi512.sPsi512.16k  ##10iters
       185646818	 7818.230000000	 1371.166332245	        5701883	           1000	#wiki2gb_sA2048.sAi2048.sPsi2048.16k


==> images/pos/1/words1001-100k/lz77.dat <==
#58053077 0.0172
#55174094 0.0174
#47660661 0.0174
#47387702 0.0175
#44781678 0.0176
36995286 0.0177


==> images/pos/1/words1001-100k/lzend.dat <==
#86153791 0.0206
#82501578 0.0207
#72978947 0.0208 
#72466670 0.0210 
#69326734 0.0209
59291826 0.0210


==> images/pos/1/words1001-100k/rlcsa.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
  570551379		1.46		   0	   1000		wiki2GB.rlcsa.32
  307343074	     	2.86	           0	   1000		wiki2GB.rlcsa.64
  176071845	     	6.01	           0	   1000		wiki2GB.rlcsa.128
  110184886	       13.50	           0	   1000		wiki2GB.rlcsa.256
   77073163	       32.27	           0	   1000		wiki2GB.rlcsa.512
   60488571	       80.77	           0	   1000		wiki2GB.rlcsa.1024
   52239696	      208.24		   0	   1000		wiki2GB.rlcsa.2048


==> images/pos/1/words1001-100k/slp.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
    52929614	     56.81			     0	   1000		  wiki2GB.slp



==> images/pos/1/words1001-100k/wslp.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
    49511514	     53.66			     0	   1000		  wiki2GB.wslp

==> images/pos/2/phrases2_2/N.P2_swcsa.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1061765698	   10.283600000	    0.322046476	       31932037	           1000	#wiki2gb_sA8.sAi8.sPsi8.16k
       536091618	   19.007200000	    0.595239195	       31932037	           1000	#wiki2gb_sA16.sAi64.sPsi16.16k
       374666518	   39.693600000	    1.243065076	       31932037	           1000	#wiki2gb_sA32.sAi64.sPsi32.16k
       331272214	   79.690666667	    2.495633669	       31932037	           1000	#wiki2gb_ssA64.sAi128.sPsi32.16k
       231153918	  260.793333333	    8.167137390	       31932037	           1000	#wiki2gb_sA128.sAi256.sPsi128.16k
       196398722	 2600.260000000	   81.431071873	       31932037	           1000	#wiki2gb_sA512.sAi512.sPsi512.16k
       185646818	35035.710000000	 1097.196210815	       31932037	           1000	#wiki2gb_sA2048.sAi2048.sPsi2048.16k


==> images/pos/2/phrases2_2/N_p2.1.4.rice.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       768244960	   40.565000000	    1.270354284	       31932037	           1000	       25280144	      739403116	#wiki2gb_bitmap1


==> images/pos/2/phrases2_2/N_p2.10.eliasfanopart.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       638083632	     ??????????	    0.141133816	       31932037	           1000	#wiki2gb


==> images/pos/2/phrases2_2/N_p2.11.optpfd.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       664917584	     ??????????	    0.113103816	       31932037	           1000	#wiki2gb #opt



==> images/pos/2/phrases2_2/N_p2.12.interpolative.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       623866892	     ??????????	    0.564564816	       31932037	           1000	#wiki2gb #opt



==> images/pos/2/phrases2_2/N_p2.13.varint.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       793299511	     ??????????	    0.078473216	       31932037	           1000	#wiki2gb #opt



==> images/pos/2/phrases2_2/N_p2.2.1.vbyte.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       733912437	   10.333333333	    0.323603951	       31932037	           1000	       25280144	      705070593	#wiki2gb


==> images/pos/2/phrases2_2/N_p2.2.vbyte.moffat.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       763912246	   10.858000000	    0.340034681	       31932037	           1000	       25280144	      735070402	#wiki2gb_bitmap1_k4
       738661524	   11.092000000	    0.347362744	       31932037	           1000	       25280144	      709819680	#wiki2gb_bitmap1_k32


==> images/pos/2/phrases2_2/N_p2.2.vbyte.moffat_bitmap8.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       763912594	    8.680000000	    0.271827319	       31932037	           1000	       25280492	      735070402	#wiki2gb_bitmap8_k4
       738661872	    9.320000000	    0.291869886	       31932037	           1000	       25280492	      709819680	#wiki2gb_bitmap8_k32


==> images/pos/2/phrases2_2/N_p2.4.2.repair.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       585647567	  181.900000000	    5.696473419	       31932037	           1000	       25280144	      556805723	#wiki2gb


==> images/pos/2/phrases2_2/N_p2.4.2.repairG.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       418892350	  169.430000000	    5.305956523	       31932037	           1000	       25280492	      390050158	#wiki2gb


==> images/pos/2/phrases2_2/N_p2.4.3.1repairG.skipping.moffat.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       464317927	   12.234000000	    0.383126200	       31932037	           1000	       25280492	      435475735	#wiki2gb	#sampleK=1
#       451749843	   12.460000000	    0.390203732	       31932037	           1000	       25280492	      422907651	#wiki2gb	#sampleK=4
#       448745319	   12.732000000	    0.398721823	       31932037	           1000	       25280492	      419903127	#wiki2gb	#sampleK=16
       448037659	   13.392000000	    0.419390720	       31932037	           1000	       25280492	      419195467	#wiki2gb	#sampleK=64


==> images/pos/2/phrases2_2/N_p2.4.3.2repairG.skipping.sanders.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
##sampleK=1 y 2 falla
#       900537091	   13.244000000	    0.414755877	       31932037	           1000	       25280492	      871694899	#wiki2gb	#sampleK=4
#       560238319	   12.808000000	    0.401101878	       31932037	           1000	       25280492	      531396127	#wiki2gb	#sampleK=16
#       475212067	   12.456000000	    0.390078466	       31932037	           1000	       25280492	      446369875	#wiki2gb	#sampleK=64
       453996991	   12.220000000	    0.382687769	       31932037	           1000	       25280492	      425154799	#wiki2gb	#sampleK=256


==> images/pos/2/phrases2_2/N_p2.4.3.repair.skipping.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       592497739	   17.332000000	    0.542777775	       31932037	           1000	       25280144	      563655895	#wiki2gb


==> images/pos/2/phrases2_2/N_p2.4.3.repairG.skipping.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       446300570	   13.550000000	    0.424338729	       31932037	           1000	       25280492	      417458378	#wiki2gb


==> images/pos/2/phrases2_2/N_p2.6.vbyte.lzma.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       203639271	   38.755000000	    1.213671398	       31932037	           1000	       25280144	      174797427	#wiki2gb


==> images/pos/2/phrases2_2/N_p2.7.1.simple9e.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       764608712	   16.852000000	    0.527745850	       31932037	           1000	       25280144	      735766868	#wiki2gb


==> images/pos/2/phrases2_2/N_p2.9.qmx.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
      2857657448	    5.104288390	   0.1598485053	       31932037	           1000	       25280492	     2828815256	#wiki2gb


==> images/pos/2/phrases2_2/N_p2.vbyte.sanders.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       781411026	    6.160000000	    0.192909710	       31932037	           1000	       25280144	      752569182	#wiki2gb_bitmap1_k16
#       746760637	    7.242000000	    0.226794175	       31932037	           1000	       25280144	      717918793	#wiki2gb_bitmap1_k64
       741020813	    7.887000000	    0.246993325	       31932037	           1000	       25280144	      712178969	#wiki2gb_bitmap1_k128


==> images/pos/2/phrases2_2/lz77.dat <==
#58053077 0.0169
#55174094 0.0170
#47660661 0.0170
#47387702 0.0170
#44781678 0.0170
36995286 0.0170


==> images/pos/2/phrases2_2/lzend.dat <==
#86153791 0.0193
#82501578 0.0194
#72978947 0.0194
#72466670 0.0194
#69326734 0.0194
59291826 0.0194


==> images/pos/2/phrases2_2/rlcsa.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
  570551379		1.31		   0	   1000		wiki2GB.rlcsa.32
  307343074		2.61		   0	   1000		wiki2GB.rlcsa.64
  176071845	 	5.52		   0	   1000		wiki2GB.rlcsa.128
  110184886	       12.44		   0	   1000		wiki2GB.rlcsa.256
   77073163	       29.44		   0	   1000		wiki2GB.rlcsa.512
   60488571	       68.66		   0	   1000		wiki2GB.rlcsa.1024
   52239696	      184.92		   0	   1000		wiki2GB.rlcsa.2048


==> images/pos/2/phrases2_2/slp.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
    52929614	     53.37			     0	   1000		  wiki2GB.slp



==> images/pos/2/phrases2_2/wslp.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
    49511514	     51.16			     0	   1000		  wiki2GB.wslp

==> images/pos/2/phrases5_5/N.P5_swcsa.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1061765698	    2.795000000	    0.309436770	        9032540	           1000	#wiki2gb_sA8.sAi8.sPsi8.16k
       536091618	    5.370000000	    0.594517157	        9032540	           1000	#wiki2gb_sA16.sAi64.sPsi16.16k
       374666518	   10.560000000	    1.169106364	        9032540	           1000	#wiki2gb_sA32.sAi64.sPsi32.16k
       331272214	   20.680000000	    2.289499963	        9032540	           1000	#wiki2gb_ssA64.sAi128.sPsi32.16k
       231153918	   62.480000000	    6.917212656	        9032540	           1000	#wiki2gb_sA128.sAi256.sPsi128.16k
       196398722	  599.160000000	   66.333500876	        9032540	           1000	#wiki2gb_sA512.sAi512.sPsi512.16k
       185646818	 8228.690000000	  911.005099341	        9032540	           1000	#wiki2gb_sA2048.sAi2048.sPsi2048.16k


==> images/pos/2/phrases5_5/N_p5.1.4.rice.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       768244960	   87.240000000	    9.658412805	        9032540	           1000	       25280144	      739403116	#wiki2gb_bitmap1


==> images/pos/2/phrases5_5/N_p5.10.eliasfanopart.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       638083632	      ?????????	    0.335642433	        9032540	           1000	#wiki2gb #opt



==> images/pos/2/phrases5_5/N_p5.11.optpfd.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       664917584	      ?????????	    0.260885433	        9032540	           1000	#wiki2gb #opt



==> images/pos/2/phrases5_5/N_p5.12.interpolative.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       623866892	      ?????????    1.385388433	        9032540	           1000	#wiki2gb #opt



==> images/pos/2/phrases5_5/N_p5.13.varint.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       793299511	      ?????????    0.209546433 	        9032540	           1000	#wiki2gb #opt



==> images/pos/2/phrases5_5/N_p5.2.1.vbyte.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       733912437	   20.643333333	    2.285440566	        9032540	           1000	       25280144	      705070593	#wiki2gb


==> images/pos/2/phrases5_5/N_p5.2.vbyte.moffat.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       763912246	    7.810000000	    0.864651582	        9032540	           1000	       25280144	      735070402	#wiki2gb_bitmap1_k4
       738661524	    8.390000000	    0.928863863	        9032540	           1000	       25280144	      709819680	#wiki2gb_bitmap1_k32


==> images/pos/2/phrases5_5/N_p5.2.vbyte.moffat_bitmap8.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       763912594	    6.500000000	    0.719620395	        9032540	           1000	       25280492	      735070402	#wiki2gb_bitmap8_k4
       738661872	    7.200000000	    0.797117976	        9032540	           1000	       25280492	      709819680	#wiki2gb_bitmap8_k32


==> images/pos/2/phrases5_5/N_p5.4.2.repair.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       585647567	  580.256000000	   64.240623346	        9032540	           1000	       25280144	      556805723	#wiki2gb


==> images/pos/2/phrases5_5/N_p5.4.2.repairG.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       418892350	  545.490000000	   60.391650632	        9032540	           1000	       25280492	      390050158	#wiki2gb


==> images/pos/2/phrases5_5/N_p5.4.3.1repairG.skipping.moffat.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       464317927	    8.828000000	    0.977355207	        9032540	           1000	       25280492	      435475735	#wiki2gb	#sampleK=1
#       451749843	    8.892000000	    0.984440700	        9032540	           1000	       25280492	      422907651	#wiki2gb	#sampleK=4
#       448745319	    9.110000000	    1.008575661	        9032540	           1000	       25280492	      419903127	#wiki2gb	#sampleK=16
       448037659	    9.554000000	    1.057731269	        9032540	           1000	       25280492	      419195467	#wiki2gb	#sampleK=64


==> images/pos/2/phrases5_5/N_p5.4.3.2repairG.skipping.sanders.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
##sampleK=1 y 2 falla
#       900537091	    9.486000000	    1.050202933	        9032540	           1000	       25280492	      871694899	#wiki2gb	#sampleK=4
#      560238319	    9.198000000	    1.018318214	        9032540	           1000	       25280492	      531396127	#wiki2gb	#sampleK=16
#       475212067	    8.922000000	    0.987762025	        9032540	           1000	       25280492	      446369875	#wiki2gb	#sampleK=64
       453996991	    8.796000000	    0.973812460	        9032540	           1000	       25280492	      425154799	#wiki2gb	#sampleK=256


==> images/pos/2/phrases5_5/N_p5.4.3.repair.skipping.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       592497739	   23.202000000	    2.568712677	        9032540	           1000	       25280144	      563655895	#wiki2gb


==> images/pos/2/phrases5_5/N_p5.4.3.repairG.skipping.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       446300570	   15.260000000	    1.689447265	        9032540	           1000	       25280492	      417458378	#wiki2gb


==> images/pos/2/phrases5_5/N_p5.6.vbyte.lzma.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       203639271	  106.365000000	   11.775757428	        9032540	           1000	       25280144	      174797427	#wiki2gb


==> images/pos/2/phrases5_5/N_p5.7.1.simple9e.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       764608712	   45.662000000	    5.055277917	        9032540	           1000	       25280144	      735766868	#wiki2gb


==> images/pos/2/phrases5_5/N_p5.9.qmx.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
      2857657448	  12.4440913225	   1.3776956784	        9032540	           1000	       25280492	     2828815256	#wiki2gb


==> images/pos/2/phrases5_5/N_p5.vbyte.sanders.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       781411026	    4.657000000	    0.515580335	        9032540	           1000	       25280144	      752569182	#wiki2gb_bitmap1_k16
#       746760637	    5.674747475	    0.622169133	        9029699	            990	       25280144	      717918793	#wiki2gb_bitmap1_k64
       741020813	    6.263636364	    0.686733855	        9029699	            990	       25280144	      712178969	#wiki2gb_bitmap1_k128


==> images/pos/2/phrases5_5/lz77.dat <==
#58053077 0.0149
#55174094 0.0159
#47660661 0.0158
#47387702 0.0161
#44781678 0.0164
36995286 0.0165


==> images/pos/2/phrases5_5/lzend.dat <==
#86153791 0.0174
#82501578 0.0180
#72978947 0.0179
#72466670 0.0183
#69326734 0.0183
59291826 0.0184


==> images/pos/2/phrases5_5/rlcsa.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
  570551379		1.09		   0	   1000		wiki2GB.rlcsa.32
  307343074	   	2.14		   0	   1000		wiki2GB.rlcsa.64
  176071845	  	4.48		   0	   1000		wiki2GB.rlcsa.128
  110184886	  	9.95		   0	   1000		wiki2GB.rlcsa.256
   77073163	       23.33		   0	   1000		wiki2GB.rlcsa.512
   60488571	       57.54		   0	   1000		wiki2GB.rlcsa.1024
   52239696	      147.10		   0	   1000		wiki2GB.rlcsa.2048


==> images/pos/2/phrases5_5/slp.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
    52929614	     54.77			     0	   1000		  wiki2GB.slp



==> images/pos/2/phrases5_5/wslp.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
    49511514	     49.85			     0	   1000		  wiki2GB.wslp

==> images/pos/2/words1-1000/E_Wa.1.4.rice.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       768244960	    0.004500000	    0.045350103	          99228	           1000	       25280144	      739403116	#wiki2gb_bitmap1


==> images/pos/2/words1-1000/E_Wa.10.eliasfanopart.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       638083632	      ?????????	    0.057164642           91020	           1000	#wiki2gb


==> images/pos/2/words1-1000/E_Wa.11.optpfd.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       664917584	      ?????????	    0.04259884	          91020	           1000	#wiki2gb #opt



==> images/pos/2/words1-1000/E_Wa.12.interpolative.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       623866892	      ?????????	    0.062109442	          91020	           1000	#wiki2gb #opt



==> images/pos/2/words1-1000/E_Wa.13.varint.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       793299511	      ?????????     0.041093942	          91020	           1000	#wiki2gb #opt



==> images/pos/2/words1-1000/E_Wa.2.1.vbyte.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       733912437	    0.004000000	    0.040311202	          99228	           1000	       25280144	      705070593	#wiki2gb


==> images/pos/2/words1-1000/E_Wa.2.vbyte.moffat.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       763912246	    0.003900000	    0.039303422	          99228	           1000	       25280144	      735070402	#wiki2gb_bitmap1_k4
       738661524	    0.003600000	    0.036280082	          99228	           1000	       25280144	      709819680	#wiki2gb_bitmap1_k32


==> images/pos/2/words1-1000/E_Wa.2.vbyte.moffat_bitmap8.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       763912594	    0.010000000	    0.100778006	          99228	           1000	       25280492	      735070402	#wiki2gb_bitmap8_k4
       738661872	    0.010000000	    0.100778006	          99228	           1000	       25280492	      709819680	#wiki2gb_bitmap8_k32


==> images/pos/2/words1-1000/E_Wa.4.2.repair.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       585647567	    0.011500000	    0.115894707	          99228	           1000	       25280144	      556805723	#wiki2gb


==> images/pos/2/words1-1000/E_Wa.4.2.repairG.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       418892350	    0.011000000	    0.110855807	          99228	           1000	       25280492	      390050158	#wiki2gb


==> images/pos/2/words1-1000/E_Wa.4.3.1repairG.skipping.moffat.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       464317927	    0.008000000	    0.080622405	          99228	           1000	       25280492	      435475735	#wiki2gb	#sampleK=1
#       451749843	    0.007500000	    0.075583505	          99228	           1000	       25280492	      422907651	#wiki2gb	#sampleK=4
#       448745319	    0.009500000	    0.095739106	          99228	           1000	       25280492	      419903127	#wiki2gb	#sampleK=16
       448037659	    0.008500000	    0.085661305	          99228	           1000	       25280492	      419195467	#wiki2gb	#sampleK=64


==> images/pos/2/words1-1000/E_Wa.4.3.2repairG.skipping.lookup.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
##sampleK=1 y 2 falla
       900537091	    0.008500000	    0.085661305	          99228	           1000	       25280492	      871694899	#wiki2gb	#sampleK=4
#       560238319	    0.009500000	    0.095739106	          99228	           1000	       25280492	      531396127	#wiki2gb	#sampleK=16
#       475212067	    0.007000000	    0.070544604	          99228	           1000	       25280492	      446369875	#wiki2gb	#sampleK=64
       453996991	    0.007500000	    0.075583505	          99228	           1000	       25280492	      425154799	#wiki2gb	#sampleK=256


==> images/pos/2/words1-1000/E_Wa.4.3.repair.skipping.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       592497739	    0.010000000	    0.100778006	          99228	           1000	       25280144	      563655895	#wiki2gb


==> images/pos/2/words1-1000/E_Wa.4.3.repairG.skipping.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       446300570	    0.008000000	    0.080622405	          99228	           1000	       25280492	      417458378	#wiki2gb


==> images/pos/2/words1-1000/E_Wa.6.vbyte.lzma.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       203639271	    0.016400000	    0.165275930	          99228	           1000	       25280144	      174797427	#wiki2gb


==> images/pos/2/words1-1000/E_Wa.7.1.simple9e.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       764608712	    0.002800000	    0.028217842	          99228	           1000	       25280144	      735766868	#wiki2gb


==> images/pos/2/words1-1000/E_Wa.9.qmx.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
      2857657448	   0.0015285570	   0.0154044923	          99228	           1000	       25280492	     2828815256	#wiki2gb


==> images/pos/2/words1-1000/E_Wa.vbyte.sanders.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       781411026	    0.004650000	    0.046861773	          99228	           1000	       25280144	      752569182	#wiki2gb_bitmap1_k16
#       746760637	    0.004150000	    0.041822873	          99228	           1000	       25280144	      717918793	#wiki2gb_bitmap1_k64
       741020813	    0.004900000	    0.049381223	          99228	           1000	       25280144	      712178969	#wiki2gb_bitmap1_k128


==> images/pos/2/words1-1000/N.Wa_swcsa.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1061765698	    0.041550000	    0.418732616	          99228	           1000	#wiki2gb_sA8.sAi8.sPsi8.16k
       536091618	    0.084200000	    0.848550812	          99228	           1000	#wiki2gb_sA16.sAi64.sPsi16.16k
       374666518	    0.192000000	    1.934937719	          99228	           1000	#wiki2gb_sA32.sAi64.sPsi32.16k
       331272214	    0.375200000	    3.781190793	          99228	           1000	#wiki2gb_ssA64.sAi128.sPsi32.16k
       231153918	    1.475200000	   14.866771476	          99228	           1000	#wiki2gb_sA128.sAi256.sPsi128.16k
       196398722	   14.280000000	  143.910992865	          99228	           1000	#wiki2gb_sA512.sAi512.sPsi512.16k
       185646818	  168.548000000	 1698.593139033	          99228	           1000	#wiki2gb_sA2048.sAi2048.sPsi2048.16k


==> images/pos/2/words1-1000/lz77.dat <==
#58053077 0.0185
#55174094 0.0199
#47660661 0.0201
#47387702 0.0207
#44781678 0.0211
36995286 0.0218


==> images/pos/2/words1-1000/lzend.dat <==
#86153791 0.0216
#82501578 0.0227
#72978947 0.0224
#72466670 0.0235
#69326734 0.0232
59291826 0.0239


==> images/pos/2/words1-1000/rlcsa.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
  570551379		1.55		   0	   1000		wiki2GB.rlcsa.32
  307343074		3.04		   0	   1000		wiki2GB.rlcsa.64
  176071845		6.32		   0	   1000		wiki2GB.rlcsa.128
  110184886	       14.05		   0	   1000		wiki2GB.rlcsa.256
   77073163	       33.25		   0	   1000		wiki2GB.rlcsa.512
   60488571	       82.37		   0	   1000		wiki2GB.rlcsa.1024
   52239696           210.67		   0	   1000		wiki2GB.rlcsa.2048


==> images/pos/2/words1-1000/slp.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
    52929614	     67.53			     0	   1000		  wiki2GB.slp



==> images/pos/2/words1-1000/wslp.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
    49511514	     55.42			     0	   1000		  wiki2GB.wslp

==> images/pos/2/words1001-100k/E_Wb.1.4.rice.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       768244960	    0.102900000	    0.018046670	        5701883	           1000	       25280144	      739403116	#wiki2gb_bitmap1


==> images/pos/2/words1001-100k/E_Wb.10.eliasfanopart.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       638083632	      ?????????	    0.022558278	        5701883	           1000	#wiki2gb


==> images/pos/2/words1001-100k/E_Wb.11.optpfd.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       664917584	      ?????????	    0.015113178	        5701883	           1000	#wiki2gb #opt



==> images/pos/2/words1001-100k/E_Wb.12.interpolative.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       623866892	      ?????????    0.041871278	        5701883	           1000	#wiki2gb #opt



==> images/pos/2/words1001-100k/E_Wb.13.varint.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       793299511	      ?????????     0.012860578	        5701883	           1000	#wiki2gb #opt



==> images/pos/2/words1001-100k/E_Wb.2.1.vbyte.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       733912437	    0.067900000	    0.011908347	        5701883	           1000	       25280144	      705070593	#wiki2gb


==> images/pos/2/words1001-100k/E_Wb.2.vbyte.moffat.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       763912246	    0.106600000	    0.018695578	        5701883	           1000	       25280144	      735070402	#wiki2gb_bitmap1_k4
       738661524	    0.082650000	    0.014495211	        5701883	           1000	       25280144	      709819680	#wiki2gb_bitmap1_k32


==> images/pos/2/words1001-100k/E_Wb.2.vbyte.moffat_bitmap8.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       763912594	    0.080000000	    0.014030453	        5701883	           1000	       25280492	      735070402	#wiki2gb_bitmap8_k4
       738661872	    0.070000000	    0.012276646	        5701883	           1000	       25280492	      709819680	#wiki2gb_bitmap8_k32


==> images/pos/2/words1001-100k/E_Wb.4.2.repair.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       585647567	    0.350000000	    0.061383231	        5701883	           1000	       25280144	      556805723	#wiki2gb


==> images/pos/2/words1001-100k/E_Wb.4.2.repairG.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       418892350	    0.345000000	    0.060506327	        5701883	           1000	       25280492	      390050158	#wiki2gb


==> images/pos/2/words1001-100k/E_Wb.4.3.1repairG.skipping.moffat.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       464317927	    0.265500000	    0.046563565	        5701883	           1000	       25280492	      435475735	#wiki2gb	#sampleK=1
#       451749843	    0.262500000	    0.046037423	        5701883	           1000	       25280492	      422907651	#wiki2gb	#sampleK=4
#       448745319	    0.262000000	    0.045949733	        5701883	           1000	       25280492	      419903127	#wiki2gb	#sampleK=16
       448037659	    0.259000000	    0.045423591	        5701883	           1000	       25280492	      419195467	#wiki2gb	#sampleK=64


==> images/pos/2/words1001-100k/E_Wb.4.3.2repairG.skipping.lookup.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
##sampleK=1 y 2 falla
       900537091	    0.265500000	    0.046563565	        5701883	           1000	       25280492	      871694899	#wiki2gb	#sampleK=4
#       560238319	    0.269500000	    0.047265088	        5701883	           1000	       25280492	      531396127	#wiki2gb	#sampleK=16
#       475212067	    0.266500000	    0.046738946	        5701883	           1000	       25280492	      446369875	#wiki2gb	#sampleK=64
       453996991	    0.267000000	    0.046826636	        5701883	           1000	       25280492	      425154799	#wiki2gb	#sampleK=256


==> images/pos/2/words1001-100k/E_Wb.4.3.repair.skipping.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       592497739	    0.250500000	    0.043932855	        5701883	           1000	       25280144	      563655895	#wiki2gb


==> images/pos/2/words1001-100k/E_Wb.4.3.repairG.skipping.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       446300570	    0.225500000	    0.039548339	        5701883	           1000	       25280492	      417458378	#wiki2gb


==> images/pos/2/words1001-100k/E_Wb.6.vbyte.lzma.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       203639271	    0.561800000	    0.098528854	        5701883	           1000	       25280144	      174797427	#wiki2gb


==> images/pos/2/words1001-100k/E_Wb.7.1.simple9e.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       764608712	    0.061600000	    0.010803449	        5701883	           1000	       25280144	      735766868	#wiki2gb


==> images/pos/2/words1001-100k/E_Wb.9.qmx.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
      2857657448	   0.0234742675	   0.0041169323	        5701883	           1000	       25280492	     2828815256	#wiki2gb


==> images/pos/2/words1001-100k/E_Wb.vbyte.sanders.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       781411026	    0.110400000	    0.019362025	        5701883	           1000	       25280144	      752569182	#wiki2gb_bitmap1_k16
#       746760637	    0.106800000	    0.018730654	        5701883	           1000	       25280144	      717918793	#wiki2gb_bitmap1_k64
       741020813	    0.106500000	    0.018678040	        5701883	           1000	       25280144	      712178969	#wiki2gb_bitmap1_k128


==> images/pos/2/words1001-100k/N.Wb_swcsa.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1061765698	    1.885400000	    0.330662695	        5701883	           1000	#wiki2gb_sA8.sAi8.sPsi8.16k
       536091618	    3.732400000	    0.654590773	        5701883	           1000	#wiki2gb_sA16.sAi64.sPsi16.16k
       374666518	    8.360800000	    1.466322617	        5701883	           1000	#wiki2gb_sA32.sAi64.sPsi32.16k
       331272214	   16.204800000	    2.842008508	        5701883	           1000	#wiki2gb_ssA64.sAi128.sPsi32.16k
       231153918	   58.134800000	   10.195719554	        5701883	           1000	#wiki2gb_sA128.sAi256.sPsi128.16k
       196398722	  605.501000000	  106.193164609	        5701883	           1000	#wiki2gb_sA512.sAi512.sPsi512.16k  ##10iters
       185646818	 7818.230000000	 1371.166332245	        5701883	           1000	#wiki2gb_sA2048.sAi2048.sPsi2048.16k


==> images/pos/2/words1001-100k/lz77.dat <==
#58053077 0.0172
#55174094 0.0174
#47660661 0.0174
#47387702 0.0175
#44781678 0.0176
36995286 0.0177


==> images/pos/2/words1001-100k/lzend.dat <==
#86153791 0.0206
#82501578 0.0207
#72978947 0.0208 
#72466670 0.0210 
#69326734 0.0209
59291826 0.0210


==> images/pos/2/words1001-100k/rlcsa.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
  570551379		1.46		   0	   1000		wiki2GB.rlcsa.32
  307343074	     	2.86	           0	   1000		wiki2GB.rlcsa.64
  176071845	     	6.01	           0	   1000		wiki2GB.rlcsa.128
  110184886	       13.50	           0	   1000		wiki2GB.rlcsa.256
   77073163	       32.27	           0	   1000		wiki2GB.rlcsa.512
   60488571	       80.77	           0	   1000		wiki2GB.rlcsa.1024
   52239696	      208.24		   0	   1000		wiki2GB.rlcsa.2048


==> images/pos/2/words1001-100k/slp.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
    52929614	     56.81			     0	   1000		  wiki2GB.slp



==> images/pos/2/words1001-100k/wslp.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
    49511514	     53.66			     0	   1000		  wiki2GB.wslp

==> images/pos/TODOSen1fig/phrases2_2/N.P2_swcsa.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1061765698	   10.283600000	    0.322046476	       31932037	           1000	#wiki2gb_sA8.sAi8.sPsi8.16k
       536091618	   19.007200000	    0.595239195	       31932037	           1000	#wiki2gb_sA16.sAi64.sPsi16.16k
       374666518	   39.693600000	    1.243065076	       31932037	           1000	#wiki2gb_sA32.sAi64.sPsi32.16k
       331272214	   79.690666667	    2.495633669	       31932037	           1000	#wiki2gb_ssA64.sAi128.sPsi32.16k
       231153918	  260.793333333	    8.167137390	       31932037	           1000	#wiki2gb_sA128.sAi256.sPsi128.16k
       196398722	 2600.260000000	   81.431071873	       31932037	           1000	#wiki2gb_sA512.sAi512.sPsi512.16k
       185646818	35035.710000000	 1097.196210815	       31932037	           1000	#wiki2gb_sA2048.sAi2048.sPsi2048.16k


==> images/pos/TODOSen1fig/phrases2_2/N_p2.1.4.rice.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       768244960	   40.565000000	    1.270354284	       31932037	           1000	       25280144	      739403116	#wiki2gb_bitmap1


==> images/pos/TODOSen1fig/phrases2_2/N_p2.10.eliasfanopart.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       638083632	     ??????????	    0.141133816	       31932037	           1000	#wiki2gb


==> images/pos/TODOSen1fig/phrases2_2/N_p2.11.optpfd.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       664917584	     ??????????	    0.113103816	       31932037	           1000	#wiki2gb #opt



==> images/pos/TODOSen1fig/phrases2_2/N_p2.12.interpolative.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       623866892	     ??????????	    0.564564816	       31932037	           1000	#wiki2gb #opt



==> images/pos/TODOSen1fig/phrases2_2/N_p2.13.varint.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       793299511	     ??????????	    0.078473216	       31932037	           1000	#wiki2gb #opt



==> images/pos/TODOSen1fig/phrases2_2/N_p2.2.1.vbyte.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       733912437	   10.333333333	    0.323603951	       31932037	           1000	       25280144	      705070593	#wiki2gb


==> images/pos/TODOSen1fig/phrases2_2/N_p2.2.vbyte.moffat.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       763912246	   10.858000000	    0.340034681	       31932037	           1000	       25280144	      735070402	#wiki2gb_bitmap1_k4
       738661524	   11.092000000	    0.347362744	       31932037	           1000	       25280144	      709819680	#wiki2gb_bitmap1_k32


==> images/pos/TODOSen1fig/phrases2_2/N_p2.2.vbyte.moffat_bitmap8.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       763912594	    8.680000000	    0.271827319	       31932037	           1000	       25280492	      735070402	#wiki2gb_bitmap8_k4
       738661872	    9.320000000	    0.291869886	       31932037	           1000	       25280492	      709819680	#wiki2gb_bitmap8_k32


==> images/pos/TODOSen1fig/phrases2_2/N_p2.4.2.repair.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       585647567	  181.900000000	    5.696473419	       31932037	           1000	       25280144	      556805723	#wiki2gb


==> images/pos/TODOSen1fig/phrases2_2/N_p2.4.2.repairG.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       418892350	  169.430000000	    5.305956523	       31932037	           1000	       25280492	      390050158	#wiki2gb


==> images/pos/TODOSen1fig/phrases2_2/N_p2.4.3.1repairG.skipping.moffat.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       464317927	   12.234000000	    0.383126200	       31932037	           1000	       25280492	      435475735	#wiki2gb	#sampleK=1
#       451749843	   12.460000000	    0.390203732	       31932037	           1000	       25280492	      422907651	#wiki2gb	#sampleK=4
#       448745319	   12.732000000	    0.398721823	       31932037	           1000	       25280492	      419903127	#wiki2gb	#sampleK=16
       448037659	   13.392000000	    0.419390720	       31932037	           1000	       25280492	      419195467	#wiki2gb	#sampleK=64


==> images/pos/TODOSen1fig/phrases2_2/N_p2.4.3.2repairG.skipping.sanders.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
##sampleK=1 y 2 falla
       900537091	   13.244000000	    0.414755877	       31932037	           1000	       25280492	      871694899	#wiki2gb	#sampleK=4
#       560238319	   12.808000000	    0.401101878	       31932037	           1000	       25280492	      531396127	#wiki2gb	#sampleK=16
#       475212067	   12.456000000	    0.390078466	       31932037	           1000	       25280492	      446369875	#wiki2gb	#sampleK=64
       453996991	   12.220000000	    0.382687769	       31932037	           1000	       25280492	      425154799	#wiki2gb	#sampleK=256


==> images/pos/TODOSen1fig/phrases2_2/N_p2.4.3.repair.skipping.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       592497739	   17.332000000	    0.542777775	       31932037	           1000	       25280144	      563655895	#wiki2gb


==> images/pos/TODOSen1fig/phrases2_2/N_p2.4.3.repairG.skipping.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       446300570	   13.550000000	    0.424338729	       31932037	           1000	       25280492	      417458378	#wiki2gb


==> images/pos/TODOSen1fig/phrases2_2/N_p2.6.vbyte.lzma.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       203639271	   38.755000000	    1.213671398	       31932037	           1000	       25280144	      174797427	#wiki2gb


==> images/pos/TODOSen1fig/phrases2_2/N_p2.7.1.simple9e.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       764608712	   16.852000000	    0.527745850	       31932037	           1000	       25280144	      735766868	#wiki2gb


==> images/pos/TODOSen1fig/phrases2_2/N_p2.9.qmx.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
      2857657448	    5.104288390	   0.1598485053	       31932037	           1000	       25280492	     2828815256	#wiki2gb


==> images/pos/TODOSen1fig/phrases2_2/N_p2.vbyte.sanders.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       781411026	    6.160000000	    0.192909710	       31932037	           1000	       25280144	      752569182	#wiki2gb_bitmap1_k16
#       746760637	    7.242000000	    0.226794175	       31932037	           1000	       25280144	      717918793	#wiki2gb_bitmap1_k64
       741020813	    7.887000000	    0.246993325	       31932037	           1000	       25280144	      712178969	#wiki2gb_bitmap1_k128


==> images/pos/TODOSen1fig/phrases2_2/lz77.dat <==
#58053077 0.0169
#55174094 0.0170
#47660661 0.0170
#47387702 0.0170
#44781678 0.0170
36995286 0.0170


==> images/pos/TODOSen1fig/phrases2_2/lzend.dat <==
#86153791 0.0193
#82501578 0.0194
#72978947 0.0194
#72466670 0.0194
#69326734 0.0194
59291826 0.0194


==> images/pos/TODOSen1fig/phrases2_2/rlcsa.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
  570551379		1.31		   0	   1000		wiki2GB.rlcsa.32
  307343074		2.61		   0	   1000		wiki2GB.rlcsa.64
  176071845	 	5.52		   0	   1000		wiki2GB.rlcsa.128
  110184886	       12.44		   0	   1000		wiki2GB.rlcsa.256
   77073163	       29.44		   0	   1000		wiki2GB.rlcsa.512
   60488571	       68.66		   0	   1000		wiki2GB.rlcsa.1024
   52239696	      184.92		   0	   1000		wiki2GB.rlcsa.2048


==> images/pos/TODOSen1fig/phrases2_2/slp.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
    52929614	     53.37			     0	   1000		  wiki2GB.slp



==> images/pos/TODOSen1fig/phrases2_2/wslp.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
    49511514	     51.16			     0	   1000		  wiki2GB.wslp

==> images/pos/TODOSen1fig/phrases5_5/N.P5_swcsa.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1061765698	    2.795000000	    0.309436770	        9032540	           1000	#wiki2gb_sA8.sAi8.sPsi8.16k
       536091618	    5.370000000	    0.594517157	        9032540	           1000	#wiki2gb_sA16.sAi64.sPsi16.16k
       374666518	   10.560000000	    1.169106364	        9032540	           1000	#wiki2gb_sA32.sAi64.sPsi32.16k
       331272214	   20.680000000	    2.289499963	        9032540	           1000	#wiki2gb_ssA64.sAi128.sPsi32.16k
       231153918	   62.480000000	    6.917212656	        9032540	           1000	#wiki2gb_sA128.sAi256.sPsi128.16k
       196398722	  599.160000000	   66.333500876	        9032540	           1000	#wiki2gb_sA512.sAi512.sPsi512.16k
       185646818	 8228.690000000	  911.005099341	        9032540	           1000	#wiki2gb_sA2048.sAi2048.sPsi2048.16k


==> images/pos/TODOSen1fig/phrases5_5/N_p5.1.4.rice.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       768244960	   87.240000000	    9.658412805	        9032540	           1000	       25280144	      739403116	#wiki2gb_bitmap1


==> images/pos/TODOSen1fig/phrases5_5/N_p5.10.eliasfanopart.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       638083632	      ?????????	    0.335642433	        9032540	           1000	#wiki2gb #opt



==> images/pos/TODOSen1fig/phrases5_5/N_p5.11.optpfd.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       664917584	      ?????????	    0.260885433	        9032540	           1000	#wiki2gb #opt



==> images/pos/TODOSen1fig/phrases5_5/N_p5.12.interpolative.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       623866892	      ?????????    1.385388433	        9032540	           1000	#wiki2gb #opt



==> images/pos/TODOSen1fig/phrases5_5/N_p5.13.varint.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       793299511	      ?????????    0.209546433 	        9032540	           1000	#wiki2gb #opt



==> images/pos/TODOSen1fig/phrases5_5/N_p5.2.1.vbyte.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       733912437	   20.643333333	    2.285440566	        9032540	           1000	       25280144	      705070593	#wiki2gb


==> images/pos/TODOSen1fig/phrases5_5/N_p5.2.vbyte.moffat.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       763912246	    7.810000000	    0.864651582	        9032540	           1000	       25280144	      735070402	#wiki2gb_bitmap1_k4
       738661524	    8.390000000	    0.928863863	        9032540	           1000	       25280144	      709819680	#wiki2gb_bitmap1_k32


==> images/pos/TODOSen1fig/phrases5_5/N_p5.2.vbyte.moffat_bitmap8.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       763912594	    6.500000000	    0.719620395	        9032540	           1000	       25280492	      735070402	#wiki2gb_bitmap8_k4
       738661872	    7.200000000	    0.797117976	        9032540	           1000	       25280492	      709819680	#wiki2gb_bitmap8_k32


==> images/pos/TODOSen1fig/phrases5_5/N_p5.4.2.repair.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       585647567	  580.256000000	   64.240623346	        9032540	           1000	       25280144	      556805723	#wiki2gb


==> images/pos/TODOSen1fig/phrases5_5/N_p5.4.2.repairG.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       418892350	  545.490000000	   60.391650632	        9032540	           1000	       25280492	      390050158	#wiki2gb


==> images/pos/TODOSen1fig/phrases5_5/N_p5.4.3.1repairG.skipping.moffat.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       464317927	    8.828000000	    0.977355207	        9032540	           1000	       25280492	      435475735	#wiki2gb	#sampleK=1
#       451749843	    8.892000000	    0.984440700	        9032540	           1000	       25280492	      422907651	#wiki2gb	#sampleK=4
#       448745319	    9.110000000	    1.008575661	        9032540	           1000	       25280492	      419903127	#wiki2gb	#sampleK=16
       448037659	    9.554000000	    1.057731269	        9032540	           1000	       25280492	      419195467	#wiki2gb	#sampleK=64


==> images/pos/TODOSen1fig/phrases5_5/N_p5.4.3.2repairG.skipping.sanders.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
##sampleK=1 y 2 falla
       900537091	    9.486000000	    1.050202933	        9032540	           1000	       25280492	      871694899	#wiki2gb	#sampleK=4
#      560238319	    9.198000000	    1.018318214	        9032540	           1000	       25280492	      531396127	#wiki2gb	#sampleK=16
#       475212067	    8.922000000	    0.987762025	        9032540	           1000	       25280492	      446369875	#wiki2gb	#sampleK=64
       453996991	    8.796000000	    0.973812460	        9032540	           1000	       25280492	      425154799	#wiki2gb	#sampleK=256


==> images/pos/TODOSen1fig/phrases5_5/N_p5.4.3.repair.skipping.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       592497739	   23.202000000	    2.568712677	        9032540	           1000	       25280144	      563655895	#wiki2gb


==> images/pos/TODOSen1fig/phrases5_5/N_p5.4.3.repairG.skipping.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       446300570	   15.260000000	    1.689447265	        9032540	           1000	       25280492	      417458378	#wiki2gb


==> images/pos/TODOSen1fig/phrases5_5/N_p5.6.vbyte.lzma.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       203639271	  106.365000000	   11.775757428	        9032540	           1000	       25280144	      174797427	#wiki2gb


==> images/pos/TODOSen1fig/phrases5_5/N_p5.7.1.simple9e.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       764608712	   45.662000000	    5.055277917	        9032540	           1000	       25280144	      735766868	#wiki2gb


==> images/pos/TODOSen1fig/phrases5_5/N_p5.9.qmx.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
      2857657448	  12.4440913225	   1.3776956784	        9032540	           1000	       25280492	     2828815256	#wiki2gb


==> images/pos/TODOSen1fig/phrases5_5/N_p5.vbyte.sanders.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       781411026	    4.657000000	    0.515580335	        9032540	           1000	       25280144	      752569182	#wiki2gb_bitmap1_k16
#       746760637	    5.674747475	    0.622169133	        9029699	            990	       25280144	      717918793	#wiki2gb_bitmap1_k64
       741020813	    6.263636364	    0.686733855	        9029699	            990	       25280144	      712178969	#wiki2gb_bitmap1_k128


==> images/pos/TODOSen1fig/phrases5_5/lz77.dat <==
#58053077 0.0149
#55174094 0.0159
#47660661 0.0158
#47387702 0.0161
#44781678 0.0164
36995286 0.0165


==> images/pos/TODOSen1fig/phrases5_5/lzend.dat <==
#86153791 0.0174
#82501578 0.0180
#72978947 0.0179
#72466670 0.0183
#69326734 0.0183
59291826 0.0184


==> images/pos/TODOSen1fig/phrases5_5/rlcsa.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
  570551379		1.09		   0	   1000		wiki2GB.rlcsa.32
  307343074	   	2.14		   0	   1000		wiki2GB.rlcsa.64
  176071845	  	4.48		   0	   1000		wiki2GB.rlcsa.128
  110184886	  	9.95		   0	   1000		wiki2GB.rlcsa.256
   77073163	       23.33		   0	   1000		wiki2GB.rlcsa.512
   60488571	       57.54		   0	   1000		wiki2GB.rlcsa.1024
   52239696	      147.10		   0	   1000		wiki2GB.rlcsa.2048


==> images/pos/TODOSen1fig/phrases5_5/slp.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
    52929614	     54.77			     0	   1000		  wiki2GB.slp



==> images/pos/TODOSen1fig/phrases5_5/wslp.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
    49511514	     49.85			     0	   1000		  wiki2GB.wslp

==> images/pos/TODOSen1fig/words1-1000/E_Wa.1.4.rice.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       768244960	    0.004500000	    0.045350103	          99228	           1000	       25280144	      739403116	#wiki2gb_bitmap1


==> images/pos/TODOSen1fig/words1-1000/E_Wa.10.eliasfanopart.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       638083632	      ?????????	    0.057164642           91020	           1000	#wiki2gb


==> images/pos/TODOSen1fig/words1-1000/E_Wa.11.optpfd.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       664917584	      ?????????	    0.04259884	          91020	           1000	#wiki2gb #opt



==> images/pos/TODOSen1fig/words1-1000/E_Wa.12.interpolative.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       623866892	      ?????????	    0.062109442	          91020	           1000	#wiki2gb #opt



==> images/pos/TODOSen1fig/words1-1000/E_Wa.13.varint.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       793299511	      ?????????     0.041093942	          91020	           1000	#wiki2gb #opt



==> images/pos/TODOSen1fig/words1-1000/E_Wa.2.1.vbyte.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       733912437	    0.004000000	    0.040311202	          99228	           1000	       25280144	      705070593	#wiki2gb


==> images/pos/TODOSen1fig/words1-1000/E_Wa.2.vbyte.moffat.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       763912246	    0.003900000	    0.039303422	          99228	           1000	       25280144	      735070402	#wiki2gb_bitmap1_k4
       738661524	    0.003600000	    0.036280082	          99228	           1000	       25280144	      709819680	#wiki2gb_bitmap1_k32


==> images/pos/TODOSen1fig/words1-1000/E_Wa.2.vbyte.moffat_bitmap8.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       763912594	    0.010000000	    0.100778006	          99228	           1000	       25280492	      735070402	#wiki2gb_bitmap8_k4
       738661872	    0.010000000	    0.100778006	          99228	           1000	       25280492	      709819680	#wiki2gb_bitmap8_k32


==> images/pos/TODOSen1fig/words1-1000/E_Wa.4.2.repair.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       585647567	    0.011500000	    0.115894707	          99228	           1000	       25280144	      556805723	#wiki2gb


==> images/pos/TODOSen1fig/words1-1000/E_Wa.4.2.repairG.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       418892350	    0.011000000	    0.110855807	          99228	           1000	       25280492	      390050158	#wiki2gb


==> images/pos/TODOSen1fig/words1-1000/E_Wa.4.3.1repairG.skipping.moffat.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       464317927	    0.008000000	    0.080622405	          99228	           1000	       25280492	      435475735	#wiki2gb	#sampleK=1
#       451749843	    0.007500000	    0.075583505	          99228	           1000	       25280492	      422907651	#wiki2gb	#sampleK=4
#       448745319	    0.009500000	    0.095739106	          99228	           1000	       25280492	      419903127	#wiki2gb	#sampleK=16
       448037659	    0.008500000	    0.085661305	          99228	           1000	       25280492	      419195467	#wiki2gb	#sampleK=64


==> images/pos/TODOSen1fig/words1-1000/E_Wa.4.3.2repairG.skipping.lookup.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
##sampleK=1 y 2 falla
       900537091	    0.008500000	    0.085661305	          99228	           1000	       25280492	      871694899	#wiki2gb	#sampleK=4
#       560238319	    0.009500000	    0.095739106	          99228	           1000	       25280492	      531396127	#wiki2gb	#sampleK=16
#       475212067	    0.007000000	    0.070544604	          99228	           1000	       25280492	      446369875	#wiki2gb	#sampleK=64
       453996991	    0.007500000	    0.075583505	          99228	           1000	       25280492	      425154799	#wiki2gb	#sampleK=256


==> images/pos/TODOSen1fig/words1-1000/E_Wa.4.3.repair.skipping.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       592497739	    0.010000000	    0.100778006	          99228	           1000	       25280144	      563655895	#wiki2gb


==> images/pos/TODOSen1fig/words1-1000/E_Wa.4.3.repairG.skipping.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       446300570	    0.008000000	    0.080622405	          99228	           1000	       25280492	      417458378	#wiki2gb


==> images/pos/TODOSen1fig/words1-1000/E_Wa.6.vbyte.lzma.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       203639271	    0.016400000	    0.165275930	          99228	           1000	       25280144	      174797427	#wiki2gb


==> images/pos/TODOSen1fig/words1-1000/E_Wa.7.1.simple9e.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       764608712	    0.002800000	    0.028217842	          99228	           1000	       25280144	      735766868	#wiki2gb


==> images/pos/TODOSen1fig/words1-1000/E_Wa.9.qmx.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
      2857657448	   0.0015285570	   0.0154044923	          99228	           1000	       25280492	     2828815256	#wiki2gb


==> images/pos/TODOSen1fig/words1-1000/E_Wa.vbyte.sanders.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       781411026	    0.004650000	    0.046861773	          99228	           1000	       25280144	      752569182	#wiki2gb_bitmap1_k16
#       746760637	    0.004150000	    0.041822873	          99228	           1000	       25280144	      717918793	#wiki2gb_bitmap1_k64
       741020813	    0.004900000	    0.049381223	          99228	           1000	       25280144	      712178969	#wiki2gb_bitmap1_k128


==> images/pos/TODOSen1fig/words1-1000/N.Wa_swcsa.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1061765698	    0.041550000	    0.418732616	          99228	           1000	#wiki2gb_sA8.sAi8.sPsi8.16k
       536091618	    0.084200000	    0.848550812	          99228	           1000	#wiki2gb_sA16.sAi64.sPsi16.16k
       374666518	    0.192000000	    1.934937719	          99228	           1000	#wiki2gb_sA32.sAi64.sPsi32.16k
       331272214	    0.375200000	    3.781190793	          99228	           1000	#wiki2gb_ssA64.sAi128.sPsi32.16k
       231153918	    1.475200000	   14.866771476	          99228	           1000	#wiki2gb_sA128.sAi256.sPsi128.16k
       196398722	   14.280000000	  143.910992865	          99228	           1000	#wiki2gb_sA512.sAi512.sPsi512.16k
       185646818	  168.548000000	 1698.593139033	          99228	           1000	#wiki2gb_sA2048.sAi2048.sPsi2048.16k


==> images/pos/TODOSen1fig/words1-1000/lz77.dat <==
#58053077 0.0185
#55174094 0.0199
#47660661 0.0201
#47387702 0.0207
#44781678 0.0211
36995286 0.0218


==> images/pos/TODOSen1fig/words1-1000/lzend.dat <==
#86153791 0.0216
#82501578 0.0227
#72978947 0.0224
#72466670 0.0235
#69326734 0.0232
59291826 0.0239


==> images/pos/TODOSen1fig/words1-1000/rlcsa.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
  570551379		1.55		   0	   1000		wiki2GB.rlcsa.32
  307343074		3.04		   0	   1000		wiki2GB.rlcsa.64
  176071845		6.32		   0	   1000		wiki2GB.rlcsa.128
  110184886	       14.05		   0	   1000		wiki2GB.rlcsa.256
   77073163	       33.25		   0	   1000		wiki2GB.rlcsa.512
   60488571	       82.37		   0	   1000		wiki2GB.rlcsa.1024
   52239696           210.67		   0	   1000		wiki2GB.rlcsa.2048


==> images/pos/TODOSen1fig/words1-1000/slp.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
    52929614	     67.53			     0	   1000		  wiki2GB.slp



==> images/pos/TODOSen1fig/words1-1000/wslp.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
    49511514	     55.42			     0	   1000		  wiki2GB.wslp

==> images/pos/TODOSen1fig/words1001-100k/E_Wb.1.4.rice.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       768244960	    0.102900000	    0.018046670	        5701883	           1000	       25280144	      739403116	#wiki2gb_bitmap1


==> images/pos/TODOSen1fig/words1001-100k/E_Wb.10.eliasfanopart.dat <==
#sizeIlist(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
       638083632	      ?????????	    0.022558278	        5701883	           1000	#wiki2gb


==> images/pos/TODOSen1fig/words1001-100k/E_Wb.11.optpfd.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       664917584	      ?????????	    0.015113178	        5701883	           1000	#wiki2gb #opt



==> images/pos/TODOSen1fig/words1001-100k/E_Wb.12.interpolative.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       623866892	      ?????????    0.041871278	        5701883	           1000	#wiki2gb #opt



==> images/pos/TODOSen1fig/words1001-100k/E_Wb.13.varint.dat <==
#sizeIlist(byte)	       msec/pat	      usec/occ	           occs	        numpats	#indexBaseName
       793299511	      ?????????     0.012860578	        5701883	           1000	#wiki2gb #opt



==> images/pos/TODOSen1fig/words1001-100k/E_Wb.2.1.vbyte.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       733912437	    0.067900000	    0.011908347	        5701883	           1000	       25280144	      705070593	#wiki2gb


==> images/pos/TODOSen1fig/words1001-100k/E_Wb.2.vbyte.moffat.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       763912246	    0.106600000	    0.018695578	        5701883	           1000	       25280144	      735070402	#wiki2gb_bitmap1_k4
       738661524	    0.082650000	    0.014495211	        5701883	           1000	       25280144	      709819680	#wiki2gb_bitmap1_k32


==> images/pos/TODOSen1fig/words1001-100k/E_Wb.2.vbyte.moffat_bitmap8.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       763912594	    0.080000000	    0.014030453	        5701883	           1000	       25280492	      735070402	#wiki2gb_bitmap8_k4
       738661872	    0.070000000	    0.012276646	        5701883	           1000	       25280492	      709819680	#wiki2gb_bitmap8_k32


==> images/pos/TODOSen1fig/words1001-100k/E_Wb.4.2.repair.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       585647567	    0.350000000	    0.061383231	        5701883	           1000	       25280144	      556805723	#wiki2gb


==> images/pos/TODOSen1fig/words1001-100k/E_Wb.4.2.repairG.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       418892350	    0.345000000	    0.060506327	        5701883	           1000	       25280492	      390050158	#wiki2gb


==> images/pos/TODOSen1fig/words1001-100k/E_Wb.4.3.1repairG.skipping.moffat.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       464317927	    0.265500000	    0.046563565	        5701883	           1000	       25280492	      435475735	#wiki2gb	#sampleK=1
#       451749843	    0.262500000	    0.046037423	        5701883	           1000	       25280492	      422907651	#wiki2gb	#sampleK=4
#       448745319	    0.262000000	    0.045949733	        5701883	           1000	       25280492	      419903127	#wiki2gb	#sampleK=16
       448037659	    0.259000000	    0.045423591	        5701883	           1000	       25280492	      419195467	#wiki2gb	#sampleK=64


==> images/pos/TODOSen1fig/words1001-100k/E_Wb.4.3.2repairG.skipping.lookup.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
##sampleK=1 y 2 falla
       900537091	    0.265500000	    0.046563565	        5701883	           1000	       25280492	      871694899	#wiki2gb	#sampleK=4
#       560238319	    0.269500000	    0.047265088	        5701883	           1000	       25280492	      531396127	#wiki2gb	#sampleK=16
#       475212067	    0.266500000	    0.046738946	        5701883	           1000	       25280492	      446369875	#wiki2gb	#sampleK=64
       453996991	    0.267000000	    0.046826636	        5701883	           1000	       25280492	      425154799	#wiki2gb	#sampleK=256


==> images/pos/TODOSen1fig/words1001-100k/E_Wb.4.3.repair.skipping.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       592497739	    0.250500000	    0.043932855	        5701883	           1000	       25280144	      563655895	#wiki2gb


==> images/pos/TODOSen1fig/words1001-100k/E_Wb.4.3.repairG.skipping.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       446300570	    0.225500000	    0.039548339	        5701883	           1000	       25280492	      417458378	#wiki2gb


==> images/pos/TODOSen1fig/words1001-100k/E_Wb.6.vbyte.lzma.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       203639271	    0.561800000	    0.098528854	        5701883	           1000	       25280144	      174797427	#wiki2gb


==> images/pos/TODOSen1fig/words1001-100k/E_Wb.7.1.simple9e.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       764608712	    0.061600000	    0.010803449	        5701883	           1000	       25280144	      735766868	#wiki2gb


==> images/pos/TODOSen1fig/words1001-100k/E_Wb.9.qmx.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
      2857657448	   0.0234742675	   0.0041169323	        5701883	           1000	       25280492	     2828815256	#wiki2gb


==> images/pos/TODOSen1fig/words1001-100k/E_Wb.vbyte.sanders.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       781411026	    0.110400000	    0.019362025	        5701883	           1000	       25280144	      752569182	#wiki2gb_bitmap1_k16
#       746760637	    0.106800000	    0.018730654	        5701883	           1000	       25280144	      717918793	#wiki2gb_bitmap1_k64
       741020813	    0.106500000	    0.018678040	        5701883	           1000	       25280144	      712178969	#wiki2gb_bitmap1_k128


==> images/pos/TODOSen1fig/words1001-100k/N.Wb_swcsa.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	#indexBaseName
      1061765698	    1.885400000	    0.330662695	        5701883	           1000	#wiki2gb_sA8.sAi8.sPsi8.16k
       536091618	    3.732400000	    0.654590773	        5701883	           1000	#wiki2gb_sA16.sAi64.sPsi16.16k
       374666518	    8.360800000	    1.466322617	        5701883	           1000	#wiki2gb_sA32.sAi64.sPsi32.16k
       331272214	   16.204800000	    2.842008508	        5701883	           1000	#wiki2gb_ssA64.sAi128.sPsi32.16k
       231153918	   58.134800000	   10.195719554	        5701883	           1000	#wiki2gb_sA128.sAi256.sPsi128.16k
       196398722	  605.501000000	  106.193164609	        5701883	           1000	#wiki2gb_sA512.sAi512.sPsi512.16k  ##10iters
       185646818	 7818.230000000	 1371.166332245	        5701883	           1000	#wiki2gb_sA2048.sAi2048.sPsi2048.16k


==> images/pos/TODOSen1fig/words1001-100k/lz77.dat <==
#58053077 0.0172
#55174094 0.0174
#47660661 0.0174
#47387702 0.0175
#44781678 0.0176
36995286 0.0177


==> images/pos/TODOSen1fig/words1001-100k/lzend.dat <==
#86153791 0.0206
#82501578 0.0207
#72978947 0.0208 
#72466670 0.0210 
#69326734 0.0209
59291826 0.0210


==> images/pos/TODOSen1fig/words1001-100k/rlcsa.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
  570551379		1.46		   0	   1000		wiki2GB.rlcsa.32
  307343074	     	2.86	           0	   1000		wiki2GB.rlcsa.64
  176071845	     	6.01	           0	   1000		wiki2GB.rlcsa.128
  110184886	       13.50	           0	   1000		wiki2GB.rlcsa.256
   77073163	       32.27	           0	   1000		wiki2GB.rlcsa.512
   60488571	       80.77	           0	   1000		wiki2GB.rlcsa.1024
   52239696	      208.24		   0	   1000		wiki2GB.rlcsa.2048


==> images/pos/TODOSen1fig/words1001-100k/slp.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
    52929614	     56.81			     0	   1000		  wiki2GB.slp



==> images/pos/TODOSen1fig/words1001-100k/wslp.dat <==
#size(byte)	microsec/occ		occs	numpats		#indexBaseName
    49511514	     53.66			     0	   1000		  wiki2GB.wslp

==> images/pos/extract/length13000/e.Words3000_swcsa.cikm.dat <==
# totaSize(byte)	 ratio (%)	       msec/doc	      usec/char	          chars	          ndocs	#indexBaseName
       536091618	    25.678	           n.d.	    0.079787542	      136111474	           n.d.	#wiki2gb_sA16.sAi64.sPsi16.16k
       374666518	    17.946	           n.d.	    0.080816111	      136111474	           n.d.	#wiki2gb_sA32.sAi64.sPsi32.16k
       331272214	    15.867	           n.d.	    0.081256926	      136111474	           n.d.	#wiki2gb_ssA64.sAi128.sPsi32.16k
       231153918	    11.072	           n.d.	    0.098522186	      136111474	           n.d.	#wiki2gb_sA128.sAi256.sPsi128.16k


==> images/pos/extract/length13000/e.Words3000_swcsa.dat <==
# totaSize(byte)	 ratio (%)	       msec/doc	      usec/char	          chars	          ndocs	#indexBaseName
      1061765698	    50.857	           n.d.	    0.078171220	      136111474	           n.d.	#wiki2gb_sA8.sAi8.sPsi8.16k
#       622880230	    29.835	           n.d.	    0.078097751	      136111474	           n.d.	#wiki2gb_sA16.sAi16.sPsi16.16k
       536091618	    25.678	           n.d.	    0.079787542	      136111474	           n.d.	#wiki2gb_sA16.sAi64.sPsi16.16k
       374666518	    17.946	           n.d.	    0.080816111	      136111474	           n.d.	#wiki2gb_sA32.sAi64.sPsi32.16k
       331272214	    15.867	           n.d.	    0.081256926	      136111474	           n.d.	#wiki2gb_ssA64.sAi128.sPsi32.16k
       231153918	    11.072	           n.d.	    0.098522186	      136111474	           n.d.	#wiki2gb_sA128.sAi256.sPsi128.16k
       196398722	     9.407	           n.d.	    0.158473047	      136111474	           n.d.	#wiki2gb_s512.sAi512.sPsi512.16k
       185646818	     8.892	           n.d.	    0.440080459	      136111474	           n.d.	#wiki2gb_sA2048.sAi2048.sPsi2048.16k


==> images/pos/extract/length13000/lz77.dat <==
#58053077 0.0016
#55174094 0.0016
#47660661 0.0016
47387702 0.0016
44781678 0.0016
36995286 0.0016


==> images/pos/extract/length13000/lzend.dat <==
#86153791 0.0006
#82501578 0.0006
#72978947 0.0006
72466670 0.0006
69326734 0.0006
59291826 0.0006


==> images/pos/extract/length13000/m.iip.repairT.dat <==
# totaSize(byte)	 ratio (%)	  msec/interval	      usec/char	          chars	      intervals	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       735904701	    35.248	    0.832000000	    0.064000000	      130000000	          10000	       27272408	      705070593	#wiki2gb_ts1
#       735062837	    35.208	    1.005000000	    0.077307692	      130000000	          10000	       26430544	      705070593	#wiki2gb_ts2
       734267993	    35.170	    1.879000000	    0.144538462	      130000000	          10000	       25635700	      705070593	#wiki2gb_ts8
       734017801	    35.158	    4.658000000	    0.358307692	      130000000	          10000	       25385508	      705070593	#wiki2gb_ts32
#       733968573	    35.156	    7.994000000	    0.614923077	      130000000	          10000	       25336280	      705070593	#wiki2gb_ts64
       733928213	    35.154	   26.721000000	    2.055461538	      130000000	          10000	       25295920	      705070593	#wiki2gb_ts256
#       733916773	    35.153	   98.629000000	    7.586846154	      130000000	          10000	       25284480	      705070593	#wiki2gb_ts1k
       733913633	    35.153	  306.116000000	   23.547384615	      130000000	          10000	       25281340	      705070593	#wiki2gb_ts4k
#       733913073	    35.153	  505.668000000	   38.897538462	      130000000	          10000	       25280780	      705070593	#wiki2gb_ts8k
#       733912785	    35.153	  786.033000000	   60.464076923	      130000000	          10000	       25280492	      705070593	#wiki2gb_ts16k
#       733912557	    35.153	 2218.910000000	  170.685384615	      130000000	          10000	       25280264	      705070593	#wiki2gb_ts64k


==> images/pos/extract/length13000/repair.cikm.dat <==
26879272 0.085
26037408 0.104
25531168 0.136
25242564 0.189
25082124 0.290



==> images/pos/extract/length13000/repair.dat <==
26879272 0.085
26037408 0.104
25531168 0.136
25242564 0.189
25082124 0.290



==> images/pos/extract/length13000/rlcsa.dat <==
#size(byte)	 microsec/occ	#indexBaseName
  570551379		0.641	wiki2GB.rlcsa.32
  307343074		0.642	wiki2GB.rlcsa.64
  176071845	 	0.644	wiki2GB.rlcsa.128
  110184886	        0.646	wiki2GB.rlcsa.256
   77073163	        0.653	wiki2GB.rlcsa.512
   60488571	        0.665	wiki2GB.rlcsa.1024
   52239696	        0.691	wiki2GB.rlcsa.2048
#  48113570	        0.739	wiki2GB.rlcsa.4096




==> images/pos/extract/length13000/slp.dat <==
52929614 10.35



==> images/pos/extract/length13000/wslp.dat <==
49511514 2.43


==> images/pos/extract/length80/e.Words20_swcsa.cikm.dat <==
# totaSize(byte)	 ratio (%)	       msec/doc	      usec/char	          chars	          ndocs	#indexBaseName
       536091618	    25.678	           n.d.	    0.167991193	        8512351	           n.d.	#wiki2gb_sA16.sAi64.sPsi16.16k
       374666518	    17.946	           n.d.	    0.185612647	        8512351	           n.d.	#wiki2gb_sA32.sAi64.sPsi32.16k
       331272214	    15.867	           n.d.	    0.260797516	        8512351	           n.d.	#wiki2gb_ssA64.sAi128.sPsi32.16k
       231153918	    11.072	           n.d.	    0.542740777	        8512351	           n.d.	#wiki2gb_sA128.sAi256.sPsi128.16k


==> images/pos/extract/length80/e.Words20_swcsa.dat <==
# totaSize(byte)	 ratio (%)	       msec/doc	      usec/char	          chars	          ndocs	#indexBaseName
      1061765698	    50.857	           n.d.	    0.098680141	        8512351	           n.d.	#wiki2gb_sA8.sAi8.sPsi8.16k
#       622880230	    29.835	           n.d.	    0.111602541	        8512351	           n.d.	#wiki2gb_sA16.sAi16.sPsi16.16k
       536091618	    25.678	           n.d.	    0.167991193	        8512351	           n.d.	#wiki2gb_sA16.sAi64.sPsi16.16k
       374666518	    17.946	           n.d.	    0.185612647	        8512351	           n.d.	#wiki2gb_sA32.sAi64.sPsi32.16k
       331272214	    15.867	           n.d.	    0.260797516	        8512351	           n.d.	#wiki2gb_ssA64.sAi128.sPsi32.16k
       231153918	    11.072	           n.d.	    0.542740777	        8512351	           n.d.	#wiki2gb_sA128.sAi256.sPsi128.16k
       196398722	     9.407	           n.d.	    1.642319496	        8512351	           n.d.	#wiki2gb_s512.sAi512.sPsi512.16k
       185646818	     8.892	           n.d.	   16.293970961	        8512351	           n.d.	#wiki2gb_sA2048.sAi2048.sPsi2048.16k
       


==> images/pos/extract/length80/lz77.dat <==
#58053077 0.0021
#55174094 0.0020
#47660661 0.0021
47387702 0.0021
44781678 0.0021
36995286 0.0021


==> images/pos/extract/length80/lzend.dat <==
#86153791 0.0009
#82501578 0.0009
#72978947 0.0009
72466670 0.0009
69326734 0.0009
59291826 0.0009


==> images/pos/extract/length80/m.iip.repairT.dat <==
# totaSize(byte)	 ratio (%)	  msec/interval	      usec/char	          chars	      intervals	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       735904701	    35.248	    0.404900000	    5.061250000	        8000000	         100000	       27272408	      705070593	#wiki2gb_ts1
       735062837	    35.208	    0.586100000	    7.326250000	        8000000	         100000	       26430544	      705070593	#wiki2gb_ts2
       734267993	    35.170	    1.487000000	   18.587500000	        8000000	         100000	       25635700	      705070593	#wiki2gb_ts8
       734017801	    35.158	    4.195100000	   52.438750000	        8000000	         100000	       25385508	      705070593	#wiki2gb_ts32
       733968573	    35.156	    7.671300000	   95.891250000	        8000000	         100000	       25336280	      705070593	#wiki2gb_ts64
#       733928213	    35.154	   26.329700000	  329.121250000	        8000000	         100000	       25295920	      705070593	#wiki2gb_ts256
#       733916773	    35.153	   91.593700000	 1144.921250000	        8000000	         100000	       25284480	      705070593	#wiki2gb_ts1k
#       733913633	    35.153	  301.957100000	 3774.463750000	        8000000	         100000	       25281340	      705070593	#wiki2gb_ts4k
#       733913073	    35.153	  501.956600000	 6274.457500000	        8000000	         100000	       25280780	      705070593	#wiki2gb_ts8k
#       733912785	    35.153	  786.281300000	 9828.516250000	        8000000	         100000	       25280492	      705070593	#wiki2gb_ts16k
#       733912557	    35.153	 2219.037100000	27737.963750000	        8000000	         100000	       25280264	      705070593	#wiki2gb_ts64k


==> images/pos/extract/length80/repair.cikm.dat <==
26879272 7.17
26037408 9.77
25531168 15.87
25242564 25.6
25082124 41.06



==> images/pos/extract/length80/repair.dat <==
26879272 7.17
#26037408 9.77
25531168 15.87
#25242564 25.6
25082124 41.06



==> images/pos/extract/length80/rlcsa.dat <==
#size(byte)	 microsec/occ	#indexBaseName
  570551379		0.925	wiki2GB.rlcsa.32
  307343074		1.025	wiki2GB.rlcsa.64
  176071845	 	1.337	wiki2GB.rlcsa.128
  110184886	        1.875	wiki2GB.rlcsa.256
   77073163	        3.000	wiki2GB.rlcsa.512
   60488571	        5.150	wiki2GB.rlcsa.1024
   52239696	        9.562	wiki2GB.rlcsa.2048
#  48113570	       17.692	wiki2GB.rlcsa.4096




==> images/pos/extract/length80/slp.dat <==
52929614 14.01



==> images/pos/extract/length80/wslp.dat <==
49511514 5.06


==> images/pos/salida.compostela.txt <==
shfari@usb:~/Escritorio/partitioned.EF.pos$ sh go2gbPOS.sh 
====================================================
== CREATING 2gb OPT ===============================
====================================================
== Wa ==============================================
2015-04-20 09:27:06: Loading index from indexes/2gb.opt
2015-04-20 09:27:26: Performing opt queries [1000]
2015-04-20 09:27:26: ---- opt and
2015-04-20 09:27:26: Tot time (micros): 4010.67
2015-04-20 09:27:26: Time per occ (micros): 0.0289468 occs= 99228
2015-04-20 09:27:26: Mean (micros per pat): 2.87233
2015-04-20 09:27:26: Mean (micros per occ): 0.0289468
2015-04-20 09:27:26: 50% quantile: 1.66667
2015-04-20 09:27:26: 90% quantile: 6.33333
2015-04-20 09:27:26: 95% quantile: 10
{"type": "opt", "query": "and", "tottime (micros)": 4010.67, "noccs": 99228, "avg (micros per pat)": 2.87233, "avg (micros per occ)": 0.0289468, "q50": 1.66667, "q90": 6.33333, "q95": 10}
== Wb ==============================================
2015-04-20 09:27:26: Loading index from indexes/2gb.opt
2015-04-20 09:27:26: Performing opt queries [1000]
2015-04-20 09:27:27: ---- opt and
2015-04-20 09:27:27: Tot time (micros): 125632
2015-04-20 09:27:27: Time per occ (micros): 0.0164638 occs= 5701883
2015-04-20 09:27:27: Mean (micros per pat): 93.8747
2015-04-20 09:27:27: Mean (micros per occ): 0.0164638
2015-04-20 09:27:27: 50% quantile: 42.6667
2015-04-20 09:27:27: 90% quantile: 212.333
2015-04-20 09:27:27: 95% quantile: 315.667
{"type": "opt", "query": "and", "tottime (micros)": 125632, "noccs": 5701883, "avg (micros per pat)": 93.8747, "avg (micros per occ)": 0.0164638, "q50": 42.6667, "q90": 212.333, "q95": 315.667}
== P2 ==============================================
2015-04-20 09:27:27: Loading index from indexes/2gb.opt
2015-04-20 09:27:27: Performing opt queries [999]
2015-04-20 09:27:44: ---- opt and
2015-04-20 09:27:44: Tot time (micros): 5.86258e+06
2015-04-20 09:27:44: Time per occ (micros): 0.137689 occs= 31932037
2015-04-20 09:27:44: Mean (micros per pat): 4401.11
2015-04-20 09:27:44: Mean (micros per occ): 0.137689
2015-04-20 09:27:44: 50% quantile: 465.667
2015-04-20 09:27:44: 90% quantile: 9718.67
2015-04-20 09:27:44: 95% quantile: 20570
{"type": "opt", "query": "and", "tottime (micros)": 5.86258e+06, "noccs": 31932037, "avg (micros per pat)": 4401.11, "avg (micros per occ)": 0.137689, "q50": 465.667, "q90": 9718.67, "q95": 20570}
== P4 ==============================================
2015-04-20 09:27:44: Loading index from indexes/2gb.opt
2015-04-20 09:27:45: Performing opt queries [1000]
2015-04-20 09:27:57: ---- opt and
2015-04-20 09:27:57: Tot time (micros): 3.99734e+06
2015-04-20 09:27:57: Time per occ (micros): 0.331214 occs= 9032540
2015-04-20 09:27:57: Mean (micros per pat): 2991.71
2015-04-20 09:27:57: Mean (micros per occ): 0.331214
2015-04-20 09:27:57: 50% quantile: 376
2015-04-20 09:27:57: 90% quantile: 3485.67
2015-04-20 09:27:57: 95% quantile: 13407
{"type": "opt", "query": "and", "tottime (micros)": 3.99734e+06, "noccs": 9032540, "avg (micros per pat)": 2991.71, "avg (micros per occ)": 0.331214, "q50": 376, "q90": 3485.67, "q95": 13407}
====================================================
====================================================
== CREATING 2gb UNIF ==============================
====================================================
== Wa ==============================================
2015-04-20 09:27:57: Loading index from indexes/2gb.uniform
2015-04-20 09:28:18: Performing uniform queries [1000]
2015-04-20 09:28:18: ---- uniform and
2015-04-20 09:28:18: Tot time (micros): 8344.67
2015-04-20 09:28:18: Time per occ (micros): 0.0607221 occs= 99228
2015-04-20 09:28:18: Mean (micros per pat): 6.02533
2015-04-20 09:28:18: Mean (micros per occ): 0.0607221
2015-04-20 09:28:18: 50% quantile: 4.33333
2015-04-20 09:28:18: 90% quantile: 10.6667
2015-04-20 09:28:18: 95% quantile: 15.3333
{"type": "uniform", "query": "and", "tottime (micros)": 8344.67, "noccs": 99228, "avg (micros per pat)": 6.02533, "avg (micros per occ)": 0.0607221, "q50": 4.33333, "q90": 10.6667, "q95": 15.3333}
== Wb ==============================================
2015-04-20 09:28:18: Loading index from indexes/2gb.uniform
2015-04-20 09:28:18: Performing uniform queries [1000]
2015-04-20 09:28:18: ---- uniform and
2015-04-20 09:28:18: Tot time (micros): 115211
2015-04-20 09:28:18: Time per occ (micros): 0.0150864 occs= 5701883
2015-04-20 09:28:18: Mean (micros per pat): 86.0207
2015-04-20 09:28:18: Mean (micros per occ): 0.0150864
2015-04-20 09:28:18: 50% quantile: 38.3333
2015-04-20 09:28:18: 90% quantile: 191.667
2015-04-20 09:28:18: 95% quantile: 303
{"type": "uniform", "query": "and", "tottime (micros)": 115211, "noccs": 5701883, "avg (micros per pat)": 86.0207, "avg (micros per occ)": 0.0150864, "q50": 38.3333, "q90": 191.667, "q95": 303}
== P2 ==============================================
2015-04-20 09:28:18: Loading index from indexes/2gb.uniform
2015-04-20 09:28:18: Performing uniform queries [999]
2015-04-20 09:28:37: ---- uniform and
2015-04-20 09:28:37: Tot time (micros): 6.08027e+06
2015-04-20 09:28:37: Time per occ (micros): 0.142511 occs= 31932037
2015-04-20 09:28:37: Mean (micros per pat): 4555.22
2015-04-20 09:28:37: Mean (micros per occ): 0.142511
2015-04-20 09:28:37: 50% quantile: 476
2015-04-20 09:28:37: 90% quantile: 10311.3
2015-04-20 09:28:37: 95% quantile: 21807
{"type": "uniform", "query": "and", "tottime (micros)": 6.08027e+06, "noccs": 31932037, "avg (micros per pat)": 4555.22, "avg (micros per occ)": 0.142511, "q50": 476, "q90": 10311.3, "q95": 21807}
== P4 ==============================================
2015-04-20 09:28:37: Loading index from indexes/2gb.uniform
2015-04-20 09:28:37: Performing uniform queries [1000]
2015-04-20 09:28:49: ---- uniform and
2015-04-20 09:28:49: Tot time (micros): 4.11162e+06
2015-04-20 09:28:49: Time per occ (micros): 0.340415 occs= 9032540
2015-04-20 09:28:49: Mean (micros per pat): 3074.81
2015-04-20 09:28:49: Mean (micros per occ): 0.340415
2015-04-20 09:28:49: 50% quantile: 382
2015-04-20 09:28:49: 90% quantile: 3587.33
2015-04-20 09:28:49: 95% quantile: 14214.7
{"type": "uniform", "query": "and", "tottime (micros)": 4.11162e+06, "noccs": 9032540, "avg (micros per pat)": 3074.81, "avg (micros per occ)": 0.340415, "q50": 382, "q90": 3587.33, "q95": 14214.7}
====================================================
====================================================
== CREATING 2gb OPTPFOR ===========================
====================================================
== Wa ==============================================
2015-04-20 09:28:49: Loading index from indexes/2gb.block_optpfor
2015-04-20 09:29:11: Performing block_optpfor queries [1000]
2015-04-20 09:29:11: ---- block_optpfor and
2015-04-20 09:29:11: Tot time (micros): 2070.67
2015-04-20 09:29:11: Time per occ (micros): 0.014381 occs= 99228
2015-04-20 09:29:11: Mean (micros per pat): 1.427
2015-04-20 09:29:11: Mean (micros per occ): 0.014381
2015-04-20 09:29:11: 50% quantile: 0.666667
2015-04-20 09:29:11: 90% quantile: 3.33333
2015-04-20 09:29:11: 95% quantile: 5.33333
{"type": "block_optpfor", "query": "and", "tottime (micros)": 2070.67, "noccs": 99228, "avg (micros per pat)": 1.427, "avg (micros per occ)": 0.014381, "q50": 0.666667, "q90": 3.33333, "q95": 5.33333}
== Wb ==============================================
2015-04-20 09:29:11: Loading index from indexes/2gb.block_optpfor
2015-04-20 09:29:12: Performing block_optpfor queries [1000]
2015-04-20 09:29:12: ---- block_optpfor and
2015-04-20 09:29:12: Tot time (micros): 68891.7
2015-04-20 09:29:12: Time per occ (micros): 0.00901878 occs= 5701883
2015-04-20 09:29:12: Mean (micros per pat): 51.424
2015-04-20 09:29:12: Mean (micros per occ): 0.00901878
2015-04-20 09:29:12: 50% quantile: 23
2015-04-20 09:29:12: 90% quantile: 115.667
2015-04-20 09:29:12: 95% quantile: 174.667
{"type": "block_optpfor", "query": "and", "tottime (micros)": 68891.7, "noccs": 5701883, "avg (micros per pat)": 51.424, "avg (micros per occ)": 0.00901878, "q50": 23, "q90": 115.667, "q95": 174.667}
== P2 ==============================================
2015-04-20 09:29:12: Loading index from indexes/2gb.block_optpfor
2015-04-20 09:29:13: Performing block_optpfor queries [999]
2015-04-20 09:29:27: ---- block_optpfor and
2015-04-20 09:29:27: Tot time (micros): 4.67801e+06
2015-04-20 09:29:27: Time per occ (micros): 0.109659 occs= 31932037
2015-04-20 09:29:27: Mean (micros per pat): 3505.13
2015-04-20 09:29:27: Mean (micros per occ): 0.109659
2015-04-20 09:29:27: 50% quantile: 392.333
2015-04-20 09:29:27: 90% quantile: 9709.33
2015-04-20 09:29:27: 95% quantile: 19304.7
{"type": "block_optpfor", "query": "and", "tottime (micros)": 4.67801e+06, "noccs": 31932037, "avg (micros per pat)": 3505.13, "avg (micros per occ)": 0.109659, "q50": 392.333, "q90": 9709.33, "q95": 19304.7}
== P4 ==============================================
2015-04-20 09:29:27: Loading index from indexes/2gb.block_optpfor
2015-04-20 09:29:28: Performing block_optpfor queries [1000]
2015-04-20 09:29:37: ---- block_optpfor and
2015-04-20 09:29:37: Tot time (micros): 3.09558e+06
2015-04-20 09:29:37: Time per occ (micros): 0.256457 occs= 9032540
2015-04-20 09:29:37: Mean (micros per pat): 2316.46
2015-04-20 09:29:37: Mean (micros per occ): 0.256457
2015-04-20 09:29:37: 50% quantile: 456
2015-04-20 09:29:37: 90% quantile: 3864.67
2015-04-20 09:29:37: 95% quantile: 11399.7
{"type": "block_optpfor", "query": "and", "tottime (micros)": 3.09558e+06, "noccs": 9032540, "avg (micros per pat)": 2316.46, "avg (micros per occ)": 0.256457, "q50": 456, "q90": 3864.67, "q95": 11399.7}
====================================================
====================================================
== CREATING 2gb VARINT ===========================
====================================================
== Wa ==============================================
2015-04-20 09:29:37: Loading index from indexes/2gb.block_varint
2015-04-20 09:30:23: Performing block_varint queries [1000]
2015-04-20 09:30:23: ---- block_varint and
2015-04-20 09:30:23: Tot time (micros): 1891.67
2015-04-20 09:30:23: Time per occ (micros): 0.0128761 occs= 99228
2015-04-20 09:30:23: Mean (micros per pat): 1.27767
2015-04-20 09:30:23: Mean (micros per occ): 0.0128761
2015-04-20 09:30:23: 50% quantile: 0.666667
2015-04-20 09:30:23: 90% quantile: 2.66667
2015-04-20 09:30:23: 95% quantile: 4.33333
{"type": "block_varint", "query": "and", "tottime (micros)": 1891.67, "noccs": 99228, "avg (micros per pat)": 1.27767, "avg (micros per occ)": 0.0128761, "q50": 0.666667, "q90": 2.66667, "q95": 4.33333}
== Wb ==============================================
2015-04-20 09:30:23: Loading index from indexes/2gb.block_varint
2015-04-20 09:30:24: Performing block_varint queries [1000]
2015-04-20 09:30:24: ---- block_varint and
2015-04-20 09:30:24: Tot time (micros): 51944
2015-04-20 09:30:24: Time per occ (micros): 0.00676619 occs= 5701883
2015-04-20 09:30:24: Mean (micros per pat): 38.58
2015-04-20 09:30:24: Mean (micros per occ): 0.00676619
2015-04-20 09:30:24: 50% quantile: 17.3333
2015-04-20 09:30:24: 90% quantile: 85
2015-04-20 09:30:24: 95% quantile: 135.667
{"type": "block_varint", "query": "and", "tottime (micros)": 51944, "noccs": 5701883, "avg (micros per pat)": 38.58, "avg (micros per occ)": 0.00676619, "q50": 17.3333, "q90": 85, "q95": 135.667}
== P2 ==============================================
2015-04-20 09:30:24: Loading index from indexes/2gb.block_varint
2015-04-20 09:30:26: Performing block_varint queries [999]
2015-04-20 09:30:35: ---- block_varint and
2015-04-20 09:30:35: Tot time (micros): 3.20621e+06
2015-04-20 09:30:35: Time per occ (micros): 0.0750284 occs= 31932037
2015-04-20 09:30:35: Mean (micros per pat): 2398.21
2015-04-20 09:30:35: Mean (micros per occ): 0.0750284
2015-04-20 09:30:35: 50% quantile: 281.667
2015-04-20 09:30:35: 90% quantile: 6012
2015-04-20 09:30:35: 95% quantile: 12762
{"type": "block_varint", "query": "and", "tottime (micros)": 3.20621e+06, "noccs": 31932037, "avg (micros per pat)": 2398.21, "avg (micros per occ)": 0.0750284, "q50": 281.667, "q90": 6012, "q95": 12762}
== P4 ==============================================
2015-04-20 09:30:35: Loading index from indexes/2gb.block_varint
2015-04-20 09:30:37: Performing block_varint queries [1000]
2015-04-20 09:30:45: ---- block_varint and
2015-04-20 09:30:45: Tot time (micros): 2.50222e+06
2015-04-20 09:30:45: Time per occ (micros): 0.205118 occs= 9032540
2015-04-20 09:30:45: Mean (micros per pat): 1852.74
2015-04-20 09:30:45: Mean (micros per occ): 0.205118
2015-04-20 09:30:45: 50% quantile: 336.333
2015-04-20 09:30:45: 90% quantile: 2674.67
2015-04-20 09:30:45: 95% quantile: 8250.67
{"type": "block_varint", "query": "and", "tottime (micros)": 2.50222e+06, "noccs": 9032540, "avg (micros per pat)": 1852.74, "avg (micros per occ)": 0.205118, "q50": 336.333, "q90": 2674.67, "q95": 8250.67}
====================================================
====================================================
== CREATING 2gb INTERPOLATIVE =====================
====================================================
== Wa ==============================================
2015-04-20 09:30:45: Loading index from indexes/2gb.block_interpolative
2015-04-20 09:31:07: Performing block_interpolative queries [1000]
2015-04-20 09:31:07: ---- block_interpolative and
2015-04-20 09:31:07: Tot time (micros): 4703.33
2015-04-20 09:31:07: Time per occ (micros): 0.0338916 occs= 99228
2015-04-20 09:31:07: Mean (micros per pat): 3.363
2015-04-20 09:31:07: Mean (micros per occ): 0.0338916
2015-04-20 09:31:07: 50% quantile: 1
2015-04-20 09:31:07: 90% quantile: 9
2015-04-20 09:31:07: 95% quantile: 16.3333
{"type": "block_interpolative", "query": "and", "tottime (micros)": 4703.33, "noccs": 99228, "avg (micros per pat)": 3.363, "avg (micros per occ)": 0.0338916, "q50": 1, "q90": 9, "q95": 16.3333}
== Wb ==============================================
2015-04-20 09:31:07: Loading index from indexes/2gb.block_interpolative
2015-04-20 09:31:08: Performing block_interpolative queries [1000]
2015-04-20 09:31:09: ---- block_interpolative and
2015-04-20 09:31:09: Tot time (micros): 272992
2015-04-20 09:31:09: Time per occ (micros): 0.0357768 occs= 5701883
2015-04-20 09:31:09: Mean (micros per pat): 203.995
2015-04-20 09:31:09: Mean (micros per occ): 0.0357768
2015-04-20 09:31:09: 50% quantile: 89.3333
2015-04-20 09:31:09: 90% quantile: 461.333
2015-04-20 09:31:09: 95% quantile: 762
{"type": "block_interpolative", "query": "and", "tottime (micros)": 272992, "noccs": 5701883, "avg (micros per pat)": 203.995, "avg (micros per occ)": 0.0357768, "q50": 89.3333, "q90": 461.333, "q95": 762}
== P2 ==============================================
2015-04-20 09:31:09: Loading index from indexes/2gb.block_interpolative
2015-04-20 09:31:10: Performing block_interpolative queries [999]
2015-04-20 09:32:21: ---- block_interpolative and
2015-04-20 09:32:21: Tot time (micros): 2.39085e+07
2015-04-20 09:32:21: Time per occ (micros): 0.56112 occs= 31932037
2015-04-20 09:32:21: Mean (micros per pat): 17935.6
2015-04-20 09:32:21: Mean (micros per occ): 0.56112
2015-04-20 09:32:21: 50% quantile: 2080.67
2015-04-20 09:32:21: 90% quantile: 54067
2015-04-20 09:32:21: 95% quantile: 96106.3
{"type": "block_interpolative", "query": "and", "tottime (micros)": 2.39085e+07, "noccs": 31932037, "avg (micros per pat)": 17935.6, "avg (micros per occ)": 0.56112, "q50": 2080.67, "q90": 54067, "q95": 96106.3}
== P4 ==============================================
2015-04-20 09:32:21: Loading index from indexes/2gb.block_interpolative
2015-04-20 09:32:22: Performing block_interpolative queries [1000]
2015-04-20 09:33:12: ---- block_interpolative and
2015-04-20 09:33:12: Tot time (micros): 1.66731e+07
2015-04-20 09:33:12: Time per occ (micros): 1.38096 occs= 9032540
2015-04-20 09:33:12: Mean (micros per pat): 12473.6
2015-04-20 09:33:12: Mean (micros per occ): 1.38096
2015-04-20 09:33:12: 50% quantile: 2759.33
2015-04-20 09:33:12: 90% quantile: 21734
2015-04-20 09:33:12: 95% quantile: 64946
{"type": "block_interpolative", "query": "and", "tottime (micros)": 1.66731e+07, "noccs": 9032540, "avg (micros per pat)": 12473.6, "avg (micros per occ)": 1.38096, "q50": 2759.33, "q90": 21734, "q95": 64946}
====================================================
fari@usb:~/Escritorio/partitioned.EF.pos$ 



==================================================
==================================================
EF.OPT
2015-04-20 09:27:26: Time per occ (micros): 0.0289468 occs= 99228
2015-04-20 09:27:27: Time per occ (micros): 0.0164638 occs= 5701883
2015-04-20 09:27:44: Time per occ (micros): 0.1376890 occs= 31932037
2015-04-20 09:27:57: Time per occ (micros): 0.3312140 occs= 9032540
EF.UNIF
2015-04-20 09:28:18: Time per occ (micros): 0.0607221 occs= 99228
2015-04-20 09:28:18: Time per occ (micros): 0.0150864 occs= 5701883
2015-04-20 09:28:37: Time per occ (micros): 0.1425110 occs= 31932037
2015-04-20 09:28:49: Time per occ (micros): 0.3404150 occs= 9032540
OPT-PFOR
2015-04-20 09:29:11: Time per occ (micros): 0.0143810 occs= 99228
2015-04-20 09:29:12: Time per occ (micros): 0.0090187 occs= 5701883
2015-04-20 09:29:27: Time per occ (micros): 0.1096590 occs= 31932037
2015-04-20 09:29:37: Time per occ (micros): 0.2564570 occs= 9032540
VARINT
2015-04-20 09:30:23: Time per occ (micros): 0.0128761 occs= 99228
2015-04-20 09:30:24: Time per occ (micros): 0.0067661 occs= 5701883
2015-04-20 09:30:35: Time per occ (micros): 0.0750284 occs= 31932037
2015-04-20 09:30:45: Time per occ (micros): 0.2051180 occs= 9032540
INTERPOLATIVE
2015-04-20 09:31:07: Time per occ (micros): 0.0338916 occs= 99228
2015-04-20 09:31:09: Time per occ (micros): 0.0357768 occs= 5701883
2015-04-20 09:32:21: Time per occ (micros): 0.5611200 occs= 31932037
2015-04-20 09:33:12: Time per occ (micros): 1.3809600 occs= 9032540


==> images/pos/salida.posicionales.queries.txt <==
shfari@usb:~/Escritorio/partitioned.EF.pos$ sh go2gbPOS.sh 
====================================================
== CREATING 2gb OPT ===============================
====================================================
== Wa ==============================================
2015-04-20 09:27:06: Loading index from indexes/2gb.opt
2015-04-20 09:27:26: Performing opt queries [1000]
2015-04-20 09:27:26: ---- opt and
2015-04-20 09:27:26: Tot time (micros): 4010.67
2015-04-20 09:27:26: Time per occ (micros): 0.0289468 occs= 99228
2015-04-20 09:27:26: Mean (micros per pat): 2.87233
2015-04-20 09:27:26: Mean (micros per occ): 0.0289468
2015-04-20 09:27:26: 50% quantile: 1.66667
2015-04-20 09:27:26: 90% quantile: 6.33333
2015-04-20 09:27:26: 95% quantile: 10
{"type": "opt", "query": "and", "tottime (micros)": 4010.67, "noccs": 99228, "avg (micros per pat)": 2.87233, "avg (micros per occ)": 0.0289468, "q50": 1.66667, "q90": 6.33333, "q95": 10}
== Wb ==============================================
2015-04-20 09:27:26: Loading index from indexes/2gb.opt
2015-04-20 09:27:26: Performing opt queries [1000]
2015-04-20 09:27:27: ---- opt and
2015-04-20 09:27:27: Tot time (micros): 125632
2015-04-20 09:27:27: Time per occ (micros): 0.0164638 occs= 5701883
2015-04-20 09:27:27: Mean (micros per pat): 93.8747
2015-04-20 09:27:27: Mean (micros per occ): 0.0164638
2015-04-20 09:27:27: 50% quantile: 42.6667
2015-04-20 09:27:27: 90% quantile: 212.333
2015-04-20 09:27:27: 95% quantile: 315.667
{"type": "opt", "query": "and", "tottime (micros)": 125632, "noccs": 5701883, "avg (micros per pat)": 93.8747, "avg (micros per occ)": 0.0164638, "q50": 42.6667, "q90": 212.333, "q95": 315.667}
== P2 ==============================================
2015-04-20 09:27:27: Loading index from indexes/2gb.opt
2015-04-20 09:27:27: Performing opt queries [999]
2015-04-20 09:27:44: ---- opt and
2015-04-20 09:27:44: Tot time (micros): 5.86258e+06
2015-04-20 09:27:44: Time per occ (micros): 0.137689 occs= 31932037
2015-04-20 09:27:44: Mean (micros per pat): 4401.11
2015-04-20 09:27:44: Mean (micros per occ): 0.137689
2015-04-20 09:27:44: 50% quantile: 465.667
2015-04-20 09:27:44: 90% quantile: 9718.67
2015-04-20 09:27:44: 95% quantile: 20570
{"type": "opt", "query": "and", "tottime (micros)": 5.86258e+06, "noccs": 31932037, "avg (micros per pat)": 4401.11, "avg (micros per occ)": 0.137689, "q50": 465.667, "q90": 9718.67, "q95": 20570}
== P4 ==============================================
2015-04-20 09:27:44: Loading index from indexes/2gb.opt
2015-04-20 09:27:45: Performing opt queries [1000]
2015-04-20 09:27:57: ---- opt and
2015-04-20 09:27:57: Tot time (micros): 3.99734e+06
2015-04-20 09:27:57: Time per occ (micros): 0.331214 occs= 9032540
2015-04-20 09:27:57: Mean (micros per pat): 2991.71
2015-04-20 09:27:57: Mean (micros per occ): 0.331214
2015-04-20 09:27:57: 50% quantile: 376
2015-04-20 09:27:57: 90% quantile: 3485.67
2015-04-20 09:27:57: 95% quantile: 13407
{"type": "opt", "query": "and", "tottime (micros)": 3.99734e+06, "noccs": 9032540, "avg (micros per pat)": 2991.71, "avg (micros per occ)": 0.331214, "q50": 376, "q90": 3485.67, "q95": 13407}
====================================================
====================================================
== CREATING 2gb UNIF ==============================
====================================================
== Wa ==============================================
2015-04-20 09:27:57: Loading index from indexes/2gb.uniform
2015-04-20 09:28:18: Performing uniform queries [1000]
2015-04-20 09:28:18: ---- uniform and
2015-04-20 09:28:18: Tot time (micros): 8344.67
2015-04-20 09:28:18: Time per occ (micros): 0.0607221 occs= 99228
2015-04-20 09:28:18: Mean (micros per pat): 6.02533
2015-04-20 09:28:18: Mean (micros per occ): 0.0607221
2015-04-20 09:28:18: 50% quantile: 4.33333
2015-04-20 09:28:18: 90% quantile: 10.6667
2015-04-20 09:28:18: 95% quantile: 15.3333
{"type": "uniform", "query": "and", "tottime (micros)": 8344.67, "noccs": 99228, "avg (micros per pat)": 6.02533, "avg (micros per occ)": 0.0607221, "q50": 4.33333, "q90": 10.6667, "q95": 15.3333}
== Wb ==============================================
2015-04-20 09:28:18: Loading index from indexes/2gb.uniform
2015-04-20 09:28:18: Performing uniform queries [1000]
2015-04-20 09:28:18: ---- uniform and
2015-04-20 09:28:18: Tot time (micros): 115211
2015-04-20 09:28:18: Time per occ (micros): 0.0150864 occs= 5701883
2015-04-20 09:28:18: Mean (micros per pat): 86.0207
2015-04-20 09:28:18: Mean (micros per occ): 0.0150864
2015-04-20 09:28:18: 50% quantile: 38.3333
2015-04-20 09:28:18: 90% quantile: 191.667
2015-04-20 09:28:18: 95% quantile: 303
{"type": "uniform", "query": "and", "tottime (micros)": 115211, "noccs": 5701883, "avg (micros per pat)": 86.0207, "avg (micros per occ)": 0.0150864, "q50": 38.3333, "q90": 191.667, "q95": 303}
== P2 ==============================================
2015-04-20 09:28:18: Loading index from indexes/2gb.uniform
2015-04-20 09:28:18: Performing uniform queries [999]
2015-04-20 09:28:37: ---- uniform and
2015-04-20 09:28:37: Tot time (micros): 6.08027e+06
2015-04-20 09:28:37: Time per occ (micros): 0.142511 occs= 31932037
2015-04-20 09:28:37: Mean (micros per pat): 4555.22
2015-04-20 09:28:37: Mean (micros per occ): 0.142511
2015-04-20 09:28:37: 50% quantile: 476
2015-04-20 09:28:37: 90% quantile: 10311.3
2015-04-20 09:28:37: 95% quantile: 21807
{"type": "uniform", "query": "and", "tottime (micros)": 6.08027e+06, "noccs": 31932037, "avg (micros per pat)": 4555.22, "avg (micros per occ)": 0.142511, "q50": 476, "q90": 10311.3, "q95": 21807}
== P4 ==============================================
2015-04-20 09:28:37: Loading index from indexes/2gb.uniform
2015-04-20 09:28:37: Performing uniform queries [1000]
2015-04-20 09:28:49: ---- uniform and
2015-04-20 09:28:49: Tot time (micros): 4.11162e+06
2015-04-20 09:28:49: Time per occ (micros): 0.340415 occs= 9032540
2015-04-20 09:28:49: Mean (micros per pat): 3074.81
2015-04-20 09:28:49: Mean (micros per occ): 0.340415
2015-04-20 09:28:49: 50% quantile: 382
2015-04-20 09:28:49: 90% quantile: 3587.33
2015-04-20 09:28:49: 95% quantile: 14214.7
{"type": "uniform", "query": "and", "tottime (micros)": 4.11162e+06, "noccs": 9032540, "avg (micros per pat)": 3074.81, "avg (micros per occ)": 0.340415, "q50": 382, "q90": 3587.33, "q95": 14214.7}
====================================================
====================================================
== CREATING 2gb OPTPFOR ===========================
====================================================
== Wa ==============================================
2015-04-20 09:28:49: Loading index from indexes/2gb.block_optpfor
2015-04-20 09:29:11: Performing block_optpfor queries [1000]
2015-04-20 09:29:11: ---- block_optpfor and
2015-04-20 09:29:11: Tot time (micros): 2070.67
2015-04-20 09:29:11: Time per occ (micros): 0.014381 occs= 99228
2015-04-20 09:29:11: Mean (micros per pat): 1.427
2015-04-20 09:29:11: Mean (micros per occ): 0.014381
2015-04-20 09:29:11: 50% quantile: 0.666667
2015-04-20 09:29:11: 90% quantile: 3.33333
2015-04-20 09:29:11: 95% quantile: 5.33333
{"type": "block_optpfor", "query": "and", "tottime (micros)": 2070.67, "noccs": 99228, "avg (micros per pat)": 1.427, "avg (micros per occ)": 0.014381, "q50": 0.666667, "q90": 3.33333, "q95": 5.33333}
== Wb ==============================================
2015-04-20 09:29:11: Loading index from indexes/2gb.block_optpfor
2015-04-20 09:29:12: Performing block_optpfor queries [1000]
2015-04-20 09:29:12: ---- block_optpfor and
2015-04-20 09:29:12: Tot time (micros): 68891.7
2015-04-20 09:29:12: Time per occ (micros): 0.00901878 occs= 5701883
2015-04-20 09:29:12: Mean (micros per pat): 51.424
2015-04-20 09:29:12: Mean (micros per occ): 0.00901878
2015-04-20 09:29:12: 50% quantile: 23
2015-04-20 09:29:12: 90% quantile: 115.667
2015-04-20 09:29:12: 95% quantile: 174.667
{"type": "block_optpfor", "query": "and", "tottime (micros)": 68891.7, "noccs": 5701883, "avg (micros per pat)": 51.424, "avg (micros per occ)": 0.00901878, "q50": 23, "q90": 115.667, "q95": 174.667}
== P2 ==============================================
2015-04-20 09:29:12: Loading index from indexes/2gb.block_optpfor
2015-04-20 09:29:13: Performing block_optpfor queries [999]
2015-04-20 09:29:27: ---- block_optpfor and
2015-04-20 09:29:27: Tot time (micros): 4.67801e+06
2015-04-20 09:29:27: Time per occ (micros): 0.109659 occs= 31932037
2015-04-20 09:29:27: Mean (micros per pat): 3505.13
2015-04-20 09:29:27: Mean (micros per occ): 0.109659
2015-04-20 09:29:27: 50% quantile: 392.333
2015-04-20 09:29:27: 90% quantile: 9709.33
2015-04-20 09:29:27: 95% quantile: 19304.7
{"type": "block_optpfor", "query": "and", "tottime (micros)": 4.67801e+06, "noccs": 31932037, "avg (micros per pat)": 3505.13, "avg (micros per occ)": 0.109659, "q50": 392.333, "q90": 9709.33, "q95": 19304.7}
== P4 ==============================================
2015-04-20 09:29:27: Loading index from indexes/2gb.block_optpfor
2015-04-20 09:29:28: Performing block_optpfor queries [1000]
2015-04-20 09:29:37: ---- block_optpfor and
2015-04-20 09:29:37: Tot time (micros): 3.09558e+06
2015-04-20 09:29:37: Time per occ (micros): 0.256457 occs= 9032540
2015-04-20 09:29:37: Mean (micros per pat): 2316.46
2015-04-20 09:29:37: Mean (micros per occ): 0.256457
2015-04-20 09:29:37: 50% quantile: 456
2015-04-20 09:29:37: 90% quantile: 3864.67
2015-04-20 09:29:37: 95% quantile: 11399.7
{"type": "block_optpfor", "query": "and", "tottime (micros)": 3.09558e+06, "noccs": 9032540, "avg (micros per pat)": 2316.46, "avg (micros per occ)": 0.256457, "q50": 456, "q90": 3864.67, "q95": 11399.7}
====================================================
====================================================
== CREATING 2gb VARINT ===========================
====================================================
== Wa ==============================================
2015-04-20 09:29:37: Loading index from indexes/2gb.block_varint
2015-04-20 09:30:23: Performing block_varint queries [1000]
2015-04-20 09:30:23: ---- block_varint and
2015-04-20 09:30:23: Tot time (micros): 1891.67
2015-04-20 09:30:23: Time per occ (micros): 0.0128761 occs= 99228
2015-04-20 09:30:23: Mean (micros per pat): 1.27767
2015-04-20 09:30:23: Mean (micros per occ): 0.0128761
2015-04-20 09:30:23: 50% quantile: 0.666667
2015-04-20 09:30:23: 90% quantile: 2.66667
2015-04-20 09:30:23: 95% quantile: 4.33333
{"type": "block_varint", "query": "and", "tottime (micros)": 1891.67, "noccs": 99228, "avg (micros per pat)": 1.27767, "avg (micros per occ)": 0.0128761, "q50": 0.666667, "q90": 2.66667, "q95": 4.33333}
== Wb ==============================================
2015-04-20 09:30:23: Loading index from indexes/2gb.block_varint
2015-04-20 09:30:24: Performing block_varint queries [1000]
2015-04-20 09:30:24: ---- block_varint and
2015-04-20 09:30:24: Tot time (micros): 51944
2015-04-20 09:30:24: Time per occ (micros): 0.00676619 occs= 5701883
2015-04-20 09:30:24: Mean (micros per pat): 38.58
2015-04-20 09:30:24: Mean (micros per occ): 0.00676619
2015-04-20 09:30:24: 50% quantile: 17.3333
2015-04-20 09:30:24: 90% quantile: 85
2015-04-20 09:30:24: 95% quantile: 135.667
{"type": "block_varint", "query": "and", "tottime (micros)": 51944, "noccs": 5701883, "avg (micros per pat)": 38.58, "avg (micros per occ)": 0.00676619, "q50": 17.3333, "q90": 85, "q95": 135.667}
== P2 ==============================================
2015-04-20 09:30:24: Loading index from indexes/2gb.block_varint
2015-04-20 09:30:26: Performing block_varint queries [999]
2015-04-20 09:30:35: ---- block_varint and
2015-04-20 09:30:35: Tot time (micros): 3.20621e+06
2015-04-20 09:30:35: Time per occ (micros): 0.0750284 occs= 31932037
2015-04-20 09:30:35: Mean (micros per pat): 2398.21
2015-04-20 09:30:35: Mean (micros per occ): 0.0750284
2015-04-20 09:30:35: 50% quantile: 281.667
2015-04-20 09:30:35: 90% quantile: 6012
2015-04-20 09:30:35: 95% quantile: 12762
{"type": "block_varint", "query": "and", "tottime (micros)": 3.20621e+06, "noccs": 31932037, "avg (micros per pat)": 2398.21, "avg (micros per occ)": 0.0750284, "q50": 281.667, "q90": 6012, "q95": 12762}
== P4 ==============================================
2015-04-20 09:30:35: Loading index from indexes/2gb.block_varint
2015-04-20 09:30:37: Performing block_varint queries [1000]
2015-04-20 09:30:45: ---- block_varint and
2015-04-20 09:30:45: Tot time (micros): 2.50222e+06
2015-04-20 09:30:45: Time per occ (micros): 0.205118 occs= 9032540
2015-04-20 09:30:45: Mean (micros per pat): 1852.74
2015-04-20 09:30:45: Mean (micros per occ): 0.205118
2015-04-20 09:30:45: 50% quantile: 336.333
2015-04-20 09:30:45: 90% quantile: 2674.67
2015-04-20 09:30:45: 95% quantile: 8250.67
{"type": "block_varint", "query": "and", "tottime (micros)": 2.50222e+06, "noccs": 9032540, "avg (micros per pat)": 1852.74, "avg (micros per occ)": 0.205118, "q50": 336.333, "q90": 2674.67, "q95": 8250.67}
====================================================
====================================================
== CREATING 2gb INTERPOLATIVE =====================
====================================================
== Wa ==============================================
2015-04-20 09:30:45: Loading index from indexes/2gb.block_interpolative
2015-04-20 09:31:07: Performing block_interpolative queries [1000]
2015-04-20 09:31:07: ---- block_interpolative and
2015-04-20 09:31:07: Tot time (micros): 4703.33
2015-04-20 09:31:07: Time per occ (micros): 0.0338916 occs= 99228
2015-04-20 09:31:07: Mean (micros per pat): 3.363
2015-04-20 09:31:07: Mean (micros per occ): 0.0338916
2015-04-20 09:31:07: 50% quantile: 1
2015-04-20 09:31:07: 90% quantile: 9
2015-04-20 09:31:07: 95% quantile: 16.3333
{"type": "block_interpolative", "query": "and", "tottime (micros)": 4703.33, "noccs": 99228, "avg (micros per pat)": 3.363, "avg (micros per occ)": 0.0338916, "q50": 1, "q90": 9, "q95": 16.3333}
== Wb ==============================================
2015-04-20 09:31:07: Loading index from indexes/2gb.block_interpolative
2015-04-20 09:31:08: Performing block_interpolative queries [1000]
2015-04-20 09:31:09: ---- block_interpolative and
2015-04-20 09:31:09: Tot time (micros): 272992
2015-04-20 09:31:09: Time per occ (micros): 0.0357768 occs= 5701883
2015-04-20 09:31:09: Mean (micros per pat): 203.995
2015-04-20 09:31:09: Mean (micros per occ): 0.0357768
2015-04-20 09:31:09: 50% quantile: 89.3333
2015-04-20 09:31:09: 90% quantile: 461.333
2015-04-20 09:31:09: 95% quantile: 762
{"type": "block_interpolative", "query": "and", "tottime (micros)": 272992, "noccs": 5701883, "avg (micros per pat)": 203.995, "avg (micros per occ)": 0.0357768, "q50": 89.3333, "q90": 461.333, "q95": 762}
== P2 ==============================================
2015-04-20 09:31:09: Loading index from indexes/2gb.block_interpolative
2015-04-20 09:31:10: Performing block_interpolative queries [999]
2015-04-20 09:32:21: ---- block_interpolative and
2015-04-20 09:32:21: Tot time (micros): 2.39085e+07
2015-04-20 09:32:21: Time per occ (micros): 0.56112 occs= 31932037
2015-04-20 09:32:21: Mean (micros per pat): 17935.6
2015-04-20 09:32:21: Mean (micros per occ): 0.56112
2015-04-20 09:32:21: 50% quantile: 2080.67
2015-04-20 09:32:21: 90% quantile: 54067
2015-04-20 09:32:21: 95% quantile: 96106.3
{"type": "block_interpolative", "query": "and", "tottime (micros)": 2.39085e+07, "noccs": 31932037, "avg (micros per pat)": 17935.6, "avg (micros per occ)": 0.56112, "q50": 2080.67, "q90": 54067, "q95": 96106.3}
== P4 ==============================================
2015-04-20 09:32:21: Loading index from indexes/2gb.block_interpolative
2015-04-20 09:32:22: Performing block_interpolative queries [1000]
2015-04-20 09:33:12: ---- block_interpolative and
2015-04-20 09:33:12: Tot time (micros): 1.66731e+07
2015-04-20 09:33:12: Time per occ (micros): 1.38096 occs= 9032540
2015-04-20 09:33:12: Mean (micros per pat): 12473.6
2015-04-20 09:33:12: Mean (micros per occ): 1.38096
2015-04-20 09:33:12: 50% quantile: 2759.33
2015-04-20 09:33:12: 90% quantile: 21734
2015-04-20 09:33:12: 95% quantile: 64946
{"type": "block_interpolative", "query": "and", "tottime (micros)": 1.66731e+07, "noccs": 9032540, "avg (micros per pat)": 12473.6, "avg (micros per occ)": 1.38096, "q50": 2759.33, "q90": 21734, "q95": 64946}
====================================================
fari@usb:~/Escritorio/partitioned.EF.pos$ 

 
 
==================================================
==================================================
2015-04-20 09:27:26: Time per occ (micros): 0.0289468 occs= 99228
2015-04-20 09:27:27: Time per occ (micros): 0.0164638 occs= 5701883
2015-04-20 09:27:44: Time per occ (micros): 0.137689 occs= 31932037
2015-04-20 09:27:57: Time per occ (micros): 0.331214 occs= 9032540
2015-04-20 09:28:18: Time per occ (micros): 0.0607221 occs= 99228
2015-04-20 09:28:18: Time per occ (micros): 0.0150864 occs= 5701883
2015-04-20 09:28:37: Time per occ (micros): 0.142511 occs= 31932037
2015-04-20 09:28:49: Time per occ (micros): 0.340415 occs= 9032540
2015-04-20 09:29:11: Time per occ (micros): 0.014381 occs= 99228
2015-04-20 09:29:12: Time per occ (micros): 0.00901878 occs= 5701883
2015-04-20 09:29:27: Time per occ (micros): 0.109659 occs= 31932037
2015-04-20 09:29:37: Time per occ (micros): 0.256457 occs= 9032540
2015-04-20 09:30:23: Time per occ (micros): 0.0128761 occs= 99228
2015-04-20 09:30:24: Time per occ (micros): 0.00676619 occs= 5701883
2015-04-20 09:30:35: Time per occ (micros): 0.0750284 occs= 31932037
2015-04-20 09:30:45: Time per occ (micros): 0.205118 occs= 9032540
2015-04-20 09:31:07: Time per occ (micros): 0.0338916 occs= 99228
2015-04-20 09:31:09: Time per occ (micros): 0.0357768 occs= 5701883
2015-04-20 09:32:21: Time per occ (micros): 0.56112 occs= 31932037
2015-04-20 09:33:12: Time per occ (micros): 1.38096 occs= 9032540


==> images/pos/tmp/4.33.1.scripts.RepairSkipping.Moffat/E_Wa.4.3.1repairG.skipping.moffat.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       464317927	    0.008000000	    0.080622405	          99228	           1000	       25280492	      435475735	#wiki2gb	#sampleK=1
       451749843	    0.007500000	    0.075583505	          99228	           1000	       25280492	      422907651	#wiki2gb	#sampleK=4
       448745319	    0.009500000	    0.095739106	          99228	           1000	       25280492	      419903127	#wiki2gb	#sampleK=16
       448037659	    0.008500000	    0.085661305	          99228	           1000	       25280492	      419195467	#wiki2gb	#sampleK=64


==> images/pos/tmp/4.33.1.scripts.RepairSkipping.Moffat/E_Wb.4.3.1repairG.skipping.moffat.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       464317927	    0.265500000	    0.046563565	        5701883	           1000	       25280492	      435475735	#wiki2gb	#sampleK=1
       451749843	    0.262500000	    0.046037423	        5701883	           1000	       25280492	      422907651	#wiki2gb	#sampleK=4
       448745319	    0.262000000	    0.045949733	        5701883	           1000	       25280492	      419903127	#wiki2gb	#sampleK=16
       448037659	    0.259000000	    0.045423591	        5701883	           1000	       25280492	      419195467	#wiki2gb	#sampleK=64


==> images/pos/tmp/4.33.1.scripts.RepairSkipping.Moffat/N_p2.4.3.1repairG.skipping.moffat.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       464317927	   12.234000000	    0.383126200	       31932037	           1000	       25280492	      435475735	#wiki2gb	#sampleK=1
       451749843	   12.460000000	    0.390203732	       31932037	           1000	       25280492	      422907651	#wiki2gb	#sampleK=4
       448745319	   12.732000000	    0.398721823	       31932037	           1000	       25280492	      419903127	#wiki2gb	#sampleK=16
       448037659	   13.392000000	    0.419390720	       31932037	           1000	       25280492	      419195467	#wiki2gb	#sampleK=64


==> images/pos/tmp/4.33.1.scripts.RepairSkipping.Moffat/N_p5.4.3.1repairG.skipping.moffat.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       464317927	    8.828000000	    0.977355207	        9032540	           1000	       25280492	      435475735	#wiki2gb
       451749843	    8.892000000	    0.984440700	        9032540	           1000	       25280492	      422907651	#wiki2gb
       448745319	    9.110000000	    1.008575661	        9032540	           1000	       25280492	      419903127	#wiki2gb
       448037659	    9.554000000	    1.057731269	        9032540	           1000	       25280492	      419195467	#wiki2gb


==> images/pos/tmp/4.33.1.scripts.RepairSkipping.Moffat/times_E_SEARCH.txt <==

 Search: ./SEARCH indexes/wiki2gb: 20 int2=skipE;intn=skipE
	Load index time = 194.800000 sec
	Index size = 464317927 bytes = (453435 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 22.240%
	** Operation = N ** numpatts = 1000, wordsXpattern=0-0
	**size_Index= 464317927 bytes, size_Inv-lists= 435475735 bytes, size_compText= 25280492 bytes
	Total Num occs found = 99228
	Locate time = 0.008000 sec
	Locate time/Num_occs = 0.000081 msec/occss
	Locate_time/pat = 0.00800000 msec/pat
		(Load_time+locate time)/Num_occs = 1.963236  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 20 int2=skipE;intn=skipE
	Load index time = 191.760000 sec
	Index size = 451749843 bytes = (441161 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 21.638%
	** Operation = N ** numpatts = 1000, wordsXpattern=0-0
	**size_Index= 451749843 bytes, size_Inv-lists= 422907651 bytes, size_compText= 25280492 bytes
	Total Num occs found = 99228
	Locate time = 0.007500 sec
	Locate time/Num_occs = 0.000076 msec/occss
	Locate_time/pat = 0.00750000 msec/pat
		(Load_time+locate time)/Num_occs = 1.932595  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 20 int2=skipE;intn=skipE
	Load index time = 191.470000 sec
	Index size = 448745319 bytes = (438227 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 21.494%
	** Operation = N ** numpatts = 1000, wordsXpattern=0-0
	**size_Index= 448745319 bytes, size_Inv-lists= 419903127 bytes, size_compText= 25280492 bytes
	Total Num occs found = 99228
	Locate time = 0.009500 sec
	Locate time/Num_occs = 0.000096 msec/occss
	Locate_time/pat = 0.00950000 msec/pat
		(Load_time+locate time)/Num_occs = 1.929692  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 20 int2=skipE;intn=skipE
	Load index time = 192.770000 sec
	Index size = 448037659 bytes = (437536 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 21.460%
	** Operation = N ** numpatts = 1000, wordsXpattern=0-0
	**size_Index= 448037659 bytes, size_Inv-lists= 419195467 bytes, size_compText= 25280492 bytes
	Total Num occs found = 99228
	Locate time = 0.008500 sec
	Locate time/Num_occs = 0.000086 msec/occss
	Locate_time/pat = 0.00850000 msec/pat
		(Load_time+locate time)/Num_occs = 1.942783  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 20 int2=skipE;intn=skipE
	Load index time = 191.710000 sec
	Index size = 464317927 bytes = (453435 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 22.240%
	** Operation = N ** numpatts = 1000, wordsXpattern=0-0
	**size_Index= 464317927 bytes, size_Inv-lists= 435475735 bytes, size_compText= 25280492 bytes
	Total Num occs found = 5701883
	Locate time = 0.265500 sec
	Locate time/Num_occs = 0.000047 msec/occss
	Locate_time/pat = 0.26550000 msec/pat
		(Load_time+locate time)/Num_occs = 0.033669  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 20 int2=skipE;intn=skipE
	Load index time = 192.620000 sec
	Index size = 451749843 bytes = (441161 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 21.638%
	** Operation = N ** numpatts = 1000, wordsXpattern=0-0
	**size_Index= 451749843 bytes, size_Inv-lists= 422907651 bytes, size_compText= 25280492 bytes
	Total Num occs found = 5701883
	Locate time = 0.262500 sec
	Locate time/Num_occs = 0.000046 msec/occss
	Locate_time/pat = 0.26250000 msec/pat
		(Load_time+locate time)/Num_occs = 0.033828  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 20 int2=skipE;intn=skipE
	Load index time = 191.700000 sec
	Index size = 448745319 bytes = (438227 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 21.494%
	** Operation = N ** numpatts = 1000, wordsXpattern=0-0
	**size_Index= 448745319 bytes, size_Inv-lists= 419903127 bytes, size_compText= 25280492 bytes
	Total Num occs found = 5701883
	Locate time = 0.262000 sec
	Locate time/Num_occs = 0.000046 msec/occss
	Locate_time/pat = 0.26200000 msec/pat
		(Load_time+locate time)/Num_occs = 0.033666  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 20 int2=skipE;intn=skipE
	Load index time = 191.640000 sec
	Index size = 448037659 bytes = (437536 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 21.460%
	** Operation = N ** numpatts = 1000, wordsXpattern=0-0
	**size_Index= 448037659 bytes, size_Inv-lists= 419195467 bytes, size_compText= 25280492 bytes
	Total Num occs found = 5701883
	Locate time = 0.259000 sec
	Locate time/Num_occs = 0.000045 msec/occss
	Locate_time/pat = 0.25900000 msec/pat
		(Load_time+locate time)/Num_occs = 0.033655  msec/occs



==> images/pos/tmp/4.33.1.scripts.RepairSkipping.Moffat/times_N_SEARCH.txt <==

 Search: ./SEARCH indexes/wiki2gb: 5 int2=skipE;intn=skipE
	Load index time = 191.860000 sec
	Index size = 464317927 bytes = (453435 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 22.240%
	** Operation = I ** numpatts = 1000, wordsXpattern=2-2
	**size_Index= 464317927 bytes, size_Inv-lists= 435475735 bytes, size_compText= 25280492 bytes
	Total Num occs found = 31932037
	Locate time = 12.234000 sec
	Locate time/Num_occs = 0.000383 msec/occss
	Locate_time/pat = 12.23400000 msec/pat
		(Load_time+locate time)/Num_occs = 0.006392  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 5 int2=skipE;intn=skipE
	Load index time = 191.730000 sec
	Index size = 451749843 bytes = (441161 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 21.638%
	** Operation = I ** numpatts = 1000, wordsXpattern=2-2
	**size_Index= 451749843 bytes, size_Inv-lists= 422907651 bytes, size_compText= 25280492 bytes
	Total Num occs found = 31932037
	Locate time = 12.460000 sec
	Locate time/Num_occs = 0.000390 msec/occss
	Locate_time/pat = 12.46000000 msec/pat
		(Load_time+locate time)/Num_occs = 0.006395  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 5 int2=skipE;intn=skipE
	Load index time = 191.830000 sec
	Index size = 448745319 bytes = (438227 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 21.494%
	** Operation = I ** numpatts = 1000, wordsXpattern=2-2
	**size_Index= 448745319 bytes, size_Inv-lists= 419903127 bytes, size_compText= 25280492 bytes
	Total Num occs found = 31932037
	Locate time = 12.732000 sec
	Locate time/Num_occs = 0.000399 msec/occss
	Locate_time/pat = 12.73200000 msec/pat
		(Load_time+locate time)/Num_occs = 0.006406  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 5 int2=skipE;intn=skipE
	Load index time = 191.490000 sec
	Index size = 448037659 bytes = (437536 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 21.460%
	** Operation = I ** numpatts = 1000, wordsXpattern=2-2
	**size_Index= 448037659 bytes, size_Inv-lists= 419195467 bytes, size_compText= 25280492 bytes
	Total Num occs found = 31932037
	Locate time = 13.392000 sec
	Locate time/Num_occs = 0.000419 msec/occss
	Locate_time/pat = 13.39200000 msec/pat
		(Load_time+locate time)/Num_occs = 0.006416  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 5 int2=skipE;intn=skipE
	Load index time = 191.830000 sec
	Index size = 464317927 bytes = (453435 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 22.240%
	** Operation = N ** numpatts = 1000, wordsXpattern=5-5
	**size_Index= 464317927 bytes, size_Inv-lists= 435475735 bytes, size_compText= 25280492 bytes
	Total Num occs found = 9032540
	Locate time = 8.828000 sec
	Locate time/Num_occs = 0.000977 msec/occss
	Locate_time/pat = 8.82800000 msec/pat
		(Load_time+locate time)/Num_occs = 0.022215  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 5 int2=skipE;intn=skipE
	Load index time = 191.950000 sec
	Index size = 451749843 bytes = (441161 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 21.638%
	** Operation = N ** numpatts = 1000, wordsXpattern=5-5
	**size_Index= 451749843 bytes, size_Inv-lists= 422907651 bytes, size_compText= 25280492 bytes
	Total Num occs found = 9032540
	Locate time = 8.892000 sec
	Locate time/Num_occs = 0.000984 msec/occss
	Locate_time/pat = 8.89200000 msec/pat
		(Load_time+locate time)/Num_occs = 0.022235  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 5 int2=skipE;intn=skipE
	Load index time = 191.670000 sec
	Index size = 448745319 bytes = (438227 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 21.494%
	** Operation = N ** numpatts = 1000, wordsXpattern=5-5
	**size_Index= 448745319 bytes, size_Inv-lists= 419903127 bytes, size_compText= 25280492 bytes
	Total Num occs found = 9032540
	Locate time = 9.110000 sec
	Locate time/Num_occs = 0.001009 msec/occss
	Locate_time/pat = 9.11000000 msec/pat
		(Load_time+locate time)/Num_occs = 0.022229  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 5 int2=skipE;intn=skipE
	Load index time = 191.600000 sec
	Index size = 448037659 bytes = (437536 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 21.460%
	** Operation = N ** numpatts = 1000, wordsXpattern=5-5
	**size_Index= 448037659 bytes, size_Inv-lists= 419195467 bytes, size_compText= 25280492 bytes
	Total Num occs found = 9032540
	Locate time = 9.554000 sec
	Locate time/Num_occs = 0.001058 msec/occss
	Locate_time/pat = 9.55400000 msec/pat
		(Load_time+locate time)/Num_occs = 0.022270  msec/occs



==> images/pos/tmp/4.33.1.scripts.RepairSkipping.Moffat/times_info_BUILD.txt <==

 Building index qgrams: ./BUILD ../../text2gb/wiki_src2gb.txt indexes/wiki2gb filename=indexes/wiki2gb; lenBitmapDiv=1; maxMemRepair=2000000000; replacesPerIter = 1000; repairBreak=0.0000; path2convert=./lib/convert; path2build_bitmap=./lib/build_bitmap;  path2build_index=./lib/build_index_gonzalo; path2irepairgonzalo=./lib/irepair; path2compress_dictionary=./lib/compressDictionary
	Building time: 2322.230 secs
	Input: 2087767849 bytes --> Output 449748787 bytes.
	Overall compression --> 21.54% (1.72 bits per char).

	 Extended info 
 
	Space statistics for II-words-DocOriented
	 tindex structure = 104 bytes.
	 number of diff words= 250550
	 number of docs (ndocs)= 149761
	 vocabulary of words = 2962548 bytes.
	 Mapping Docs-2-wordposition = 599048 bytes.
	 Inverted list-structure = 420906595 bytes.
	 Text (compressed representation) = 25280492 bytes.
	 Whole index = 449748787 bytes  ** Ratio = 21.542 % **
 
=====================================


==> images/pos/tmp/4.33.2.scripts.RepairSkipping.Sanders/E_Wa.4.3.2repairG.skipping.lookup.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName	#sampleK=1
       900537091	    0.007500000	    0.075583505	          99228	           1000	       25280492	      871694899	#wiki2gb	#sampleK=4
       560238319	    0.004500000	    0.045350103	          99228	           1000	       25280492	      531396127	#wiki2gb	#sampleK=16
       475212067	    0.010000000	    0.100778006	          99228	           1000	       25280492	      446369875	#wiki2gb	#sampleK=64


==> images/pos/tmp/4.33.2.scripts.RepairSkipping.Sanders/E_Wb.4.3.2repairG.skipping.lookup.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName	#sampleK=1
       900537091	    0.266500000	    0.046738946	        5701883	           1000	       25280492	      871694899	#wiki2gb	#sampleK=4
       560238319	    0.265000000	    0.046475875	        5701883	           1000	       25280492	      531396127	#wiki2gb	#sampleK=16
       475212067	    0.265000000	    0.046475875	        5701883	           1000	       25280492	      446369875	#wiki2gb	#sampleK=64


==> images/pos/tmp/4.33.2.scripts.RepairSkipping.Sanders/N_p2.4.3.2repairG.skipping.lookup.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName	#sampleK=1
       900537091	   13.232000000	    0.414380079	       31932037	           1000	       25280492	      871694899	#wiki2gb	#sampleK=4
       560238319	   12.954000000	    0.405674088	       31932037	           1000	       25280492	      531396127	#wiki2gb	#sampleK=16
       475212067	   12.478000000	    0.390767429	       31932037	           1000	       25280492	      446369875	#wiki2gb	#sampleK=64


==> images/pos/tmp/4.33.2.scripts.RepairSkipping.Sanders/N_p5.4.3.2repairG.skipping.lookup.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
       900537091	    9.524000000	    1.054409944	        9032540	           1000	       25280492	      871694899	#wiki2gb
       560238319	    9.180000000	    1.016325419	        9032540	           1000	       25280492	      531396127	#wiki2gb
       475212067	    8.966000000	    0.992633301	        9032540	           1000	       25280492	      446369875	#wiki2gb


==> images/pos/tmp/4.33.2.scripts.RepairSkipping.Sanders/times_E_SEARCH.txt <==

 Search: ./SEARCH indexes/wiki2gb: 20 int2=lookup;intn=lookup
	Load index time = 211.210000 sec
	Index size = 900537091 bytes = (879430 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 43.134%
	** Operation = N ** numpatts = 1000, wordsXpattern=0-0
	**size_Index= 900537091 bytes, size_Inv-lists= 871694899 bytes, size_compText= 25280492 bytes
	Total Num occs found = 99228
	Locate time = 0.007500 sec
	Locate time/Num_occs = 0.000076 msec/occss
	Locate_time/pat = 0.00750000 msec/pat
		(Load_time+locate time)/Num_occs = 2.128608  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 20 int2=lookup;intn=lookup
	Load index time = 210.760000 sec
	Index size = 560238319 bytes = (547107 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 26.834%
	** Operation = N ** numpatts = 1000, wordsXpattern=0-0
	**size_Index= 560238319 bytes, size_Inv-lists= 531396127 bytes, size_compText= 25280492 bytes
	Total Num occs found = 99228
	Locate time = 0.004500 sec
	Locate time/Num_occs = 0.000045 msec/occss
	Locate_time/pat = 0.00450000 msec/pat
		(Load_time+locate time)/Num_occs = 2.124043  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 20 int2=lookup;intn=lookup
	Load index time = 209.400000 sec
	Index size = 475212067 bytes = (464074 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 22.762%
	** Operation = N ** numpatts = 1000, wordsXpattern=0-0
	**size_Index= 475212067 bytes, size_Inv-lists= 446369875 bytes, size_compText= 25280492 bytes
	Total Num occs found = 99228
	Locate time = 0.010000 sec
	Locate time/Num_occs = 0.000101 msec/occss
	Locate_time/pat = 0.01000000 msec/pat
		(Load_time+locate time)/Num_occs = 2.110392  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 20 int2=lookup;intn=lookup
	Load index time = 210.930000 sec
	Index size = 900537091 bytes = (879430 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 43.134%
	** Operation = N ** numpatts = 1000, wordsXpattern=0-0
	**size_Index= 900537091 bytes, size_Inv-lists= 871694899 bytes, size_compText= 25280492 bytes
	Total Num occs found = 5701883
	Locate time = 0.266500 sec
	Locate time/Num_occs = 0.000047 msec/occss
	Locate_time/pat = 0.26650000 msec/pat
		(Load_time+locate time)/Num_occs = 0.037040  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 20 int2=lookup;intn=lookup
	Load index time = 209.670000 sec
	Index size = 560238319 bytes = (547107 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 26.834%
	** Operation = N ** numpatts = 1000, wordsXpattern=0-0
	**size_Index= 560238319 bytes, size_Inv-lists= 531396127 bytes, size_compText= 25280492 bytes
	Total Num occs found = 5701883
	Locate time = 0.265000 sec
	Locate time/Num_occs = 0.000046 msec/occss
	Locate_time/pat = 0.26500000 msec/pat
		(Load_time+locate time)/Num_occs = 0.036819  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 20 int2=lookup;intn=lookup
	Load index time = 209.490000 sec
	Index size = 475212067 bytes = (464074 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 22.762%
	** Operation = N ** numpatts = 1000, wordsXpattern=0-0
	**size_Index= 475212067 bytes, size_Inv-lists= 446369875 bytes, size_compText= 25280492 bytes
	Total Num occs found = 5701883
	Locate time = 0.265000 sec
	Locate time/Num_occs = 0.000046 msec/occss
	Locate_time/pat = 0.26500000 msec/pat
		(Load_time+locate time)/Num_occs = 0.036787  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 20 int2=lookup;intn=lookup

 Search: ./SEARCH indexes/wiki2gb: 20 int2=lookup;intn=lookup
	Load index time = 211.320000 sec
	Index size = 900537091 bytes = (879430 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 43.134%
	** Operation = N ** numpatts = 1000, wordsXpattern=0-0
	**size_Index= 900537091 bytes, size_Inv-lists= 871694899 bytes, size_compText= 25280492 bytes
	Total Num occs found = 99228
	Locate time = 0.008500 sec
	Locate time/Num_occs = 0.000086 msec/occss
	Locate_time/pat = 0.00850000 msec/pat
		(Load_time+locate time)/Num_occs = 2.129726  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 20 int2=lookup;intn=lookup
	Load index time = 209.160000 sec
	Index size = 560238319 bytes = (547107 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 26.834%
	** Operation = N ** numpatts = 1000, wordsXpattern=0-0
	**size_Index= 560238319 bytes, size_Inv-lists= 531396127 bytes, size_compText= 25280492 bytes
	Total Num occs found = 99228
	Locate time = 0.009500 sec
	Locate time/Num_occs = 0.000096 msec/occss
	Locate_time/pat = 0.00950000 msec/pat
		(Load_time+locate time)/Num_occs = 2.107969  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 20 int2=lookup;intn=lookup
	Load index time = 214.280000 sec
	Index size = 475212067 bytes = (464074 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 22.762%
	** Operation = N ** numpatts = 1000, wordsXpattern=0-0
	**size_Index= 475212067 bytes, size_Inv-lists= 446369875 bytes, size_compText= 25280492 bytes
	Total Num occs found = 99228
	Locate time = 0.007000 sec
	Locate time/Num_occs = 0.000071 msec/occss
	Locate_time/pat = 0.00700000 msec/pat
		(Load_time+locate time)/Num_occs = 2.159542  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 20 int2=lookup;intn=lookup
	Load index time = 208.890000 sec
	Index size = 453996991 bytes = (443356 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 21.746%
	** Operation = N ** numpatts = 1000, wordsXpattern=0-0
	**size_Index= 453996991 bytes, size_Inv-lists= 425154799 bytes, size_compText= 25280492 bytes
	Total Num occs found = 99228
	Locate time = 0.007500 sec
	Locate time/Num_occs = 0.000076 msec/occss
	Locate_time/pat = 0.00750000 msec/pat
		(Load_time+locate time)/Num_occs = 2.105227  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 20 int2=lookup;intn=lookup

 Search: ./SEARCH indexes/wiki2gb: 20 int2=lookup;intn=lookup
	Load index time = 213.560000 sec
	Index size = 900537091 bytes = (879430 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 43.134%
	** Operation = N ** numpatts = 1000, wordsXpattern=0-0
	**size_Index= 900537091 bytes, size_Inv-lists= 871694899 bytes, size_compText= 25280492 bytes
	Total Num occs found = 5701883
	Locate time = 0.265500 sec
	Locate time/Num_occs = 0.000047 msec/occss
	Locate_time/pat = 0.26550000 msec/pat
		(Load_time+locate time)/Num_occs = 0.037501  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 20 int2=lookup;intn=lookup
	Load index time = 210.660000 sec
	Index size = 560238319 bytes = (547107 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 26.834%
	** Operation = N ** numpatts = 1000, wordsXpattern=0-0
	**size_Index= 560238319 bytes, size_Inv-lists= 531396127 bytes, size_compText= 25280492 bytes
	Total Num occs found = 5701883
	Locate time = 0.269500 sec
	Locate time/Num_occs = 0.000047 msec/occss
	Locate_time/pat = 0.26950000 msec/pat
		(Load_time+locate time)/Num_occs = 0.036993  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 20 int2=lookup;intn=lookup
	Load index time = 210.600000 sec
	Index size = 475212067 bytes = (464074 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 22.762%
	** Operation = N ** numpatts = 1000, wordsXpattern=0-0
	**size_Index= 475212067 bytes, size_Inv-lists= 446369875 bytes, size_compText= 25280492 bytes
	Total Num occs found = 5701883
	Locate time = 0.266500 sec
	Locate time/Num_occs = 0.000047 msec/occss
	Locate_time/pat = 0.26650000 msec/pat
		(Load_time+locate time)/Num_occs = 0.036982  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 20 int2=lookup;intn=lookup
	Load index time = 209.050000 sec
	Index size = 453996991 bytes = (443356 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 21.746%
	** Operation = N ** numpatts = 1000, wordsXpattern=0-0
	**size_Index= 453996991 bytes, size_Inv-lists= 425154799 bytes, size_compText= 25280492 bytes
	Total Num occs found = 5701883
	Locate time = 0.267000 sec
	Locate time/Num_occs = 0.000047 msec/occss
	Locate_time/pat = 0.26700000 msec/pat
		(Load_time+locate time)/Num_occs = 0.036710  msec/occs



==> images/pos/tmp/4.33.2.scripts.RepairSkipping.Sanders/times_N_SEARCH.txt <==

 Search: ./SEARCH indexes/wiki2gb: 5 int2=lookup;intn=lookup
	Load index time = 211.590000 sec
	Index size = 900537091 bytes = (879430 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 43.134%
	** Operation = I ** numpatts = 1000, wordsXpattern=2-2
	**size_Index= 900537091 bytes, size_Inv-lists= 871694899 bytes, size_compText= 25280492 bytes
	Total Num occs found = 31932037
	Locate time = 13.232000 sec
	Locate time/Num_occs = 0.000414 msec/occss
	Locate_time/pat = 13.23200000 msec/pat
		(Load_time+locate time)/Num_occs = 0.007041  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 5 int2=lookup;intn=lookup
	Load index time = 210.860000 sec
	Index size = 560238319 bytes = (547107 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 26.834%
	** Operation = I ** numpatts = 1000, wordsXpattern=2-2
	**size_Index= 560238319 bytes, size_Inv-lists= 531396127 bytes, size_compText= 25280492 bytes
	Total Num occs found = 31932037
	Locate time = 12.954000 sec
	Locate time/Num_occs = 0.000406 msec/occss
	Locate_time/pat = 12.95400000 msec/pat
		(Load_time+locate time)/Num_occs = 0.007009  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 5 int2=lookup;intn=lookup
	Load index time = 208.800000 sec
	Index size = 475212067 bytes = (464074 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 22.762%
	** Operation = I ** numpatts = 1000, wordsXpattern=2-2
	**size_Index= 475212067 bytes, size_Inv-lists= 446369875 bytes, size_compText= 25280492 bytes
	Total Num occs found = 31932037
	Locate time = 12.478000 sec
	Locate time/Num_occs = 0.000391 msec/occss
	Locate_time/pat = 12.47800000 msec/pat
		(Load_time+locate time)/Num_occs = 0.006930  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 5 int2=lookup;intn=lookup
	Load index time = 210.790000 sec
	Index size = 900537091 bytes = (879430 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 43.134%
	** Operation = N ** numpatts = 1000, wordsXpattern=5-5
	**size_Index= 900537091 bytes, size_Inv-lists= 871694899 bytes, size_compText= 25280492 bytes
	Total Num occs found = 9032540
	Locate time = 9.524000 sec
	Locate time/Num_occs = 0.001054 msec/occss
	Locate_time/pat = 9.52400000 msec/pat
		(Load_time+locate time)/Num_occs = 0.024391  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 5 int2=lookup;intn=lookup
	Load index time = 210.450000 sec
	Index size = 560238319 bytes = (547107 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 26.834%
	** Operation = N ** numpatts = 1000, wordsXpattern=5-5
	**size_Index= 560238319 bytes, size_Inv-lists= 531396127 bytes, size_compText= 25280492 bytes
	Total Num occs found = 9032540
	Locate time = 9.180000 sec
	Locate time/Num_occs = 0.001016 msec/occss
	Locate_time/pat = 9.18000000 msec/pat
		(Load_time+locate time)/Num_occs = 0.024315  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 5 int2=lookup;intn=lookup
	Load index time = 209.180000 sec
	Index size = 475212067 bytes = (464074 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 22.762%
	** Operation = N ** numpatts = 1000, wordsXpattern=5-5
	**size_Index= 475212067 bytes, size_Inv-lists= 446369875 bytes, size_compText= 25280492 bytes
	Total Num occs found = 9032540
	Locate time = 8.966000 sec
	Locate time/Num_occs = 0.000993 msec/occss
	Locate_time/pat = 8.96600000 msec/pat
		(Load_time+locate time)/Num_occs = 0.024151  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 5 int2=lookup;intn=lookup

 Search: ./SEARCH indexes/wiki2gb: 5 int2=lookup;intn=lookup
	Load index time = 212.500000 sec
	Index size = 900537091 bytes = (879430 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 43.134%
	** Operation = I ** numpatts = 1000, wordsXpattern=2-2
	**size_Index= 900537091 bytes, size_Inv-lists= 871694899 bytes, size_compText= 25280492 bytes
	Total Num occs found = 31932037
	Locate time = 13.244000 sec
	Locate time/Num_occs = 0.000415 msec/occss
	Locate_time/pat = 13.24400000 msec/pat
		(Load_time+locate time)/Num_occs = 0.007070  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 5 int2=lookup;intn=lookup
	Load index time = 209.260000 sec
	Index size = 560238319 bytes = (547107 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 26.834%
	** Operation = I ** numpatts = 1000, wordsXpattern=2-2
	**size_Index= 560238319 bytes, size_Inv-lists= 531396127 bytes, size_compText= 25280492 bytes
	Total Num occs found = 31932037
	Locate time = 12.808000 sec
	Locate time/Num_occs = 0.000401 msec/occss
	Locate_time/pat = 12.80800000 msec/pat
		(Load_time+locate time)/Num_occs = 0.006954  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 5 int2=lookup;intn=lookup
	Load index time = 209.250000 sec
	Index size = 475212067 bytes = (464074 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 22.762%
	** Operation = I ** numpatts = 1000, wordsXpattern=2-2
	**size_Index= 475212067 bytes, size_Inv-lists= 446369875 bytes, size_compText= 25280492 bytes
	Total Num occs found = 31932037
	Locate time = 12.456000 sec
	Locate time/Num_occs = 0.000390 msec/occss
	Locate_time/pat = 12.45600000 msec/pat
		(Load_time+locate time)/Num_occs = 0.006943  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 5 int2=lookup;intn=lookup
	Load index time = 210.510000 sec
	Index size = 453996991 bytes = (443356 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 21.746%
	** Operation = I ** numpatts = 1000, wordsXpattern=2-2
	**size_Index= 453996991 bytes, size_Inv-lists= 425154799 bytes, size_compText= 25280492 bytes
	Total Num occs found = 31932037
	Locate time = 12.220000 sec
	Locate time/Num_occs = 0.000383 msec/occss
	Locate_time/pat = 12.22000000 msec/pat
		(Load_time+locate time)/Num_occs = 0.006975  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 5 int2=lookup;intn=lookup

 Search: ./SEARCH indexes/wiki2gb: 5 int2=lookup;intn=lookup
	Load index time = 211.000000 sec
	Index size = 900537091 bytes = (879430 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 43.134%
	** Operation = N ** numpatts = 1000, wordsXpattern=5-5
	**size_Index= 900537091 bytes, size_Inv-lists= 871694899 bytes, size_compText= 25280492 bytes
	Total Num occs found = 9032540
	Locate time = 9.486000 sec
	Locate time/Num_occs = 0.001050 msec/occss
	Locate_time/pat = 9.48600000 msec/pat
		(Load_time+locate time)/Num_occs = 0.024410  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 5 int2=lookup;intn=lookup
	Load index time = 209.580000 sec
	Index size = 560238319 bytes = (547107 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 26.834%
	** Operation = N ** numpatts = 1000, wordsXpattern=5-5
	**size_Index= 560238319 bytes, size_Inv-lists= 531396127 bytes, size_compText= 25280492 bytes
	Total Num occs found = 9032540
	Locate time = 9.198000 sec
	Locate time/Num_occs = 0.001018 msec/occss
	Locate_time/pat = 9.19800000 msec/pat
		(Load_time+locate time)/Num_occs = 0.024221  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 5 int2=lookup;intn=lookup
	Load index time = 209.090000 sec
	Index size = 475212067 bytes = (464074 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 22.762%
	** Operation = N ** numpatts = 1000, wordsXpattern=5-5
	**size_Index= 475212067 bytes, size_Inv-lists= 446369875 bytes, size_compText= 25280492 bytes
	Total Num occs found = 9032540
	Locate time = 8.922000 sec
	Locate time/Num_occs = 0.000988 msec/occss
	Locate_time/pat = 8.92200000 msec/pat
		(Load_time+locate time)/Num_occs = 0.024136  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 5 int2=lookup;intn=lookup
	Load index time = 209.080000 sec
	Index size = 453996991 bytes = (443356 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 21.746%
	** Operation = N ** numpatts = 1000, wordsXpattern=5-5
	**size_Index= 453996991 bytes, size_Inv-lists= 425154799 bytes, size_compText= 25280492 bytes
	Total Num occs found = 9032540
	Locate time = 8.796000 sec
	Locate time/Num_occs = 0.000974 msec/occss
	Locate_time/pat = 8.79600000 msec/pat
		(Load_time+locate time)/Num_occs = 0.024121  msec/occs



==> images/pos/tmp/4.33.2.scripts.RepairSkipping.Sanders/times_info_BUILD.txt <==

 Building index qgrams: ./BUILD ../../text2gb/wiki_src2gb.txt indexes/wiki2gb filename=indexes/wiki2gb; lenBitmapDiv=1; maxMemRepair=2000000000; replacesPerIter = 1000; repairBreak=0.0000; path2convert=./lib/convert; path2build_bitmap=./lib/build_bitmap;  path2build_index=./lib/build_index_gonzalo; path2irepairgonzalo=./lib/irepair; path2compress_dictionary=./lib/compressDictionary
	Building time: 2329.720 secs
	Input: 2087767849 bytes --> Output 673661371 bytes.
	Overall compression --> 32.27% (2.58 bits per char).

	 Extended info 
 
	Space statistics for II-words-DocOriented
	 tindex structure = 104 bytes.
	 number of diff words= 250550
	 number of docs (ndocs)= 149761
	 vocabulary of words = 2962548 bytes.
	 Mapping Docs-2-wordposition = 599048 bytes.
	 Inverted list-structure = 644819179 bytes.
	 Text (compressed representation) = 25280492 bytes.
	 Whole index = 673661371 bytes  ** Ratio = 32.267 % **
 
=====================================


==> images/pos/tmp/9.qmx/E_Wa.9.qmx.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
      2857657448	    0.002800000	    0.028217842	          99228	           1000	       25280492	     2828815256	#wiki2gb


==> images/pos/tmp/9.qmx/E_Wb.9.qmx.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
      2857657448	    0.043000000	    0.007541368	        5701883	           1000	       25280492	     2828815256	#wiki2gb


==> images/pos/tmp/9.qmx/N_p2.9.qmx.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
      2857657448	    9.350000000	    0.292809381	       31932037	           1000	       25280492	     2828815256	#wiki2gb


==> images/pos/tmp/9.qmx/N_p5.9.qmx.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
      2857657448	   22.795000000	    2.523653369	        9032540	           1000	       25280492	     2828815256	#wiki2gb


==> images/pos/tmp/9.qmx/times_E_SEARCH.txt <==

 Search: ./SEARCH indexes/wiki2gb: 50 int2=merge;intn=merge
	Load index time = 0.000000 sec
	Index size = 2857657448 bytes = (2790681 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 136.876%
	** Operation = N ** numpatts = 1000, wordsXpattern=0-0
	**size_Index= 2857657448 bytes, size_Inv-lists= 2828815256 bytes, size_compText= 25280492 bytes
	Total Num occs found = 99228
	Locate time = 0.002800 sec
	Locate time/Num_occs = 0.000028 msec/occss
	Locate_time/pat = 0.00280000 msec/pat
		(Load_time+locate time)/Num_occs = 0.000028  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 50 int2=merge;intn=merge
	Load index time = 0.010000 sec
	Index size = 2857657448 bytes = (2790681 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 136.876%
	** Operation = N ** numpatts = 1000, wordsXpattern=0-0
	**size_Index= 2857657448 bytes, size_Inv-lists= 2828815256 bytes, size_compText= 25280492 bytes
	Total Num occs found = 5701883
	Locate time = 0.043000 sec
	Locate time/Num_occs = 0.000008 msec/occss
	Locate_time/pat = 0.04300000 msec/pat
		(Load_time+locate time)/Num_occs = 0.000009  msec/occs



==> images/pos/tmp/9.qmx/times_N_SEARCH.txt <==

 Search: ./SEARCH indexes/wiki2gb: 2 int2=merge;intn=merge
	Load index time = 0.000000 sec
	Index size = 2857657448 bytes = (2790681 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 136.876%
	** Operation = I ** numpatts = 1000, wordsXpattern=2-2
	**size_Index= 2857657448 bytes, size_Inv-lists= 2828815256 bytes, size_compText= 25280492 bytes
	Total Num occs found = 31932037
	Locate time = 9.350000 sec
	Locate time/Num_occs = 0.000293 msec/occss
	Locate_time/pat = 9.35000000 msec/pat
		(Load_time+locate time)/Num_occs = 0.000293  msec/occs


 Search: ./SEARCH indexes/wiki2gb: 2 int2=merge;intn=merge
	Load index time = 0.000000 sec
	Index size = 2857657448 bytes = (2790681 Kbytes)
	 source size = 2087767849 bytes ==> ratio = 136.876%
	** Operation = N ** numpatts = 1000, wordsXpattern=5-5
	**size_Index= 2857657448 bytes, size_Inv-lists= 2828815256 bytes, size_compText= 25280492 bytes
	Total Num occs found = 9032540
	Locate time = 22.795000 sec
	Locate time/Num_occs = 0.002524 msec/occss
	Locate_time/pat = 22.79500000 msec/pat
		(Load_time+locate time)/Num_occs = 0.002524  msec/occs



==> images/pos/tmp/9.qmx/times_info_BUILD.txt <==

 Building index qgrams: ./BUILD ../../text2gb/wiki_src2gb.txt indexes/wiki2gb QMXnoparamsForBuild
	Building time: 2084.950 secs
	Input: 2087767849 bytes --> Output 2857657448 bytes.
	Overall compression --> 136.88% (10.95 bits per char).

	 Extended info 
 
	Space statistics for II-words-DocOriented
	 tindex structure = 104 bytes.
	 number of diff words= 250550
	 number of docs (ndocs)= 149761
	 vocabulary of words = 2962548 bytes.
	 Mapping Docs-2-wordposition = 599048 bytes.
	 Inverted list-structure = 2828815256 bytes.
	 Text (compressed representation) = 25280492 bytes.
	 Whole index = 2857657448 bytes  ** Ratio = 136.876 % **
 
=====================================


==> images/pos/tmp/compostela2/9.scripts.qmx.bis/E_Wa.9.qmx.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
      4920743853	    0.002000120	    0.020156811	          99228	           1000	     2088366897	     2828815256	#wiki2gb


==> images/pos/tmp/compostela2/9.scripts.qmx.bis/E_Wb.9.qmx.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
      4920743853	    0.032562020	    0.005710749	        5701883	           1000	     2088366897	     2828815256	#wiki2gb


==> images/pos/tmp/compostela2/9.scripts.qmx.bis/N_p2.9.qmx.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
      4920743853	    2.744171500	    0.085937878	       31932037	           1000	     2088366897	     2828815256	#wiki2gb


==> images/pos/tmp/compostela2/9.scripts.qmx.bis/N_p5.9.qmx.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
      4920743853	    7.574473000	    0.838576192	        9032540	           1000	     2088366897	     2828815256	#wiki2gb


==> images/pos/tmp/compostela2/9.scripts.qmx/E_Wa.9.qmx.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
      4920743853	    0.001600100	    0.016125489	          99228	           1000	     2088366897	     2828815256	#wiki2gb


==> images/pos/tmp/compostela2/9.scripts.qmx/E_Wb.9.qmx.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
      4920743853	    0.029361820	    0.005149495	        5701883	           1000	     2088366897	     2828815256	#wiki2gb


==> images/pos/tmp/compostela2/9.scripts.qmx/N_p2.9.qmx.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
      4920743853	    5.498343500	    0.172188937	       31932037	           1000	     2088366897	     2828815256	#wiki2gb


==> images/pos/tmp/compostela2/9.scripts.qmx/N_p5.9.qmx.dat <==
# totaSize(byte)	       msec/pat	       usec/occ	           occs	        numpats	   sizeCT(byte)	sizeIlist(byte)	#indexBaseName
      4920743853	   13.874867000	    1.536098041	        9032540	           1000	     2088366897	     2828815256	#wiki2gb


==> images/pos/tmp/salida.posicionales.queries.txt <==
Script iniciado (dom 19 abr 2015 08:50:15 CEST
)]0;fari@usb: ~/Escritorio/partitioned.EF.posfari@usb:~/Escritorio/partitioned.EF.pos$ sh go2gbPOS.sh
====================================================
== CREATING 2gb OPT ===============================
====================================================
== Wa ==============================================
2015-04-19 08:50:26: Loading index from indexes/2gb.opt
2015-04-19 08:50:26: Performing opt queries [1000]
2015-04-19 08:50:26: ---- opt and
2015-04-19 08:50:26: Tot time (micros): 2964
2015-04-19 08:50:26: Time per occ (micros): 0.0210794 occs= 99228
2015-04-19 08:50:26: Mean (micros per pat): 2.09167
2015-04-19 08:50:26: Mean (micros per occ): 0.0210794
2015-04-19 08:50:26: 50% quantile: 1
2015-04-19 08:50:26: 90% quantile: 5
2015-04-19 08:50:26: 95% quantile: 7.66667
{"type": "opt", "query": "and", "tottime (micros)": 2964, "noccs": 99228, "avg (micros per pat)": 2.09167, "avg (micros per occ)": 0.0210794, "q50": 1, "q90": 5, "q95": 7.66667}
== Wb ==============================================
2015-04-19 08:50:26: Loading index from indexes/2gb.opt
2015-04-19 08:50:26: Performing opt queries [1000]
2015-04-19 08:50:27: ---- opt and
2015-04-19 08:50:27: Tot time (micros): 92012.7
2015-04-19 08:50:27: Time per occ (micros): 0.0120546 occs= 5701883
2015-04-19 08:50:27: Mean (micros per pat): 68.7337
2015-04-19 08:50:27: Mean (micros per occ): 0.0120546
2015-04-19 08:50:27: 50% quantile: 31.6667
2015-04-19 08:50:27: 90% quantile: 154
2015-04-19 08:50:27: 95% quantile: 245.333
{"type": "opt", "query": "and", "tottime (micros)": 92012.7, "noccs": 5701883, "avg (micros per pat)": 68.7337, "avg (micros per occ)": 0.0120546, "q50": 31.6667, "q90": 154, "q95": 245.333}
== P2 ==============================================
2015-04-19 08:50:27: Loading index from indexes/2gb.opt
2015-04-19 08:50:27: Performing opt queries [999]
^[[A    2015-04-19 08:50:39: ---- opt and
2015-04-19 08:50:39: Tot time (micros): 4.06445e+06
2015-04-19 08:50:39: Time per occ (micros): 0.0953235 occs= 31932037
2015-04-19 08:50:39: Mean (micros per pat): 3046.92
2015-04-19 08:50:39: Mean (micros per occ): 0.0953235
2015-04-19 08:50:39: 50% quantile: 345
2015-04-19 08:50:39: 90% quantile: 6899.67
2015-04-19 08:50:39: 95% quantile: 13984
{"type": "opt", "query": "and", "tottime (micros)": 4.06445e+06, "noccs": 31932037, "avg (micros per pat)": 3046.92, "avg (micros per occ)": 0.0953235, "q50": 345, "q90": 6899.67, "q95": 13984}
== P4 ==============================================
2015-04-19 08:50:39: Loading index from indexes/2gb.opt
2015-04-19 08:50:39: Performing opt queries [1000]
2015-04-19 08:50:48: ---- opt and
2015-04-19 08:50:48: Tot time (micros): 2.79856e+06
2015-04-19 08:50:48: Time per occ (micros): 0.231016 occs= 9032540
2015-04-19 08:50:48: Mean (micros per pat): 2086.66
2015-04-19 08:50:48: Mean (micros per occ): 0.231016
2015-04-19 08:50:48: 50% quantile: 285
2015-04-19 08:50:48: 90% quantile: 2620.33
2015-04-19 08:50:48: 95% quantile: 9629.67
{"type": "opt", "query": "and", "tottime (micros)": 2.79856e+06, "noccs": 9032540, "avg (micros per pat)": 2086.66, "avg (micros per occ)": 0.231016, "q50": 285, "q90": 2620.33, "q95": 9629.67}
====================================================
====================================================
== CREATING 2gb UNIF ==============================
====================================================
== Wa ==============================================
2015-04-19 08:50:48: Loading index from indexes/2gb.uniform
2015-04-19 08:50:48: Performing uniform queries [1000]
2015-04-19 08:50:48: ---- uniform and
2015-04-19 08:50:48: Tot time (micros): 2735.33
2015-04-19 08:50:48: Time per occ (micros): 0.0189832 occs= 99228
2015-04-19 08:50:48: Mean (micros per pat): 1.88367
2015-04-19 08:50:48: Mean (micros per occ): 0.0189832
2015-04-19 08:50:48: 50% quantile: 1
2015-04-19 08:50:48: 90% quantile: 4.33333
2015-04-19 08:50:48: 95% quantile: 7.33333
{"type": "uniform", "query": "and", "tottime (micros)": 2735.33, "noccs": 99228, "avg (micros per pat)": 1.88367, "avg (micros per occ)": 0.0189832, "q50": 1, "q90": 4.33333, "q95": 7.33333}
== Wb ==============================================
2015-04-19 08:50:48: Loading index from indexes/2gb.uniform
2015-04-19 08:50:48: Performing uniform queries [1000]
2015-04-19 08:50:48: ---- uniform and
2015-04-19 08:50:48: Tot time (micros): 88256.3
2015-04-19 08:50:48: Time per occ (micros): 0.0115518 occs= 5701883
2015-04-19 08:50:48: Mean (micros per pat): 65.867
2015-04-19 08:50:48: Mean (micros per occ): 0.0115518
2015-04-19 08:50:48: 50% quantile: 29.3333
2015-04-19 08:50:48: 90% quantile: 146.333
2015-04-19 08:50:48: 95% quantile: 238.333
{"type": "uniform", "query": "and", "tottime (micros)": 88256.3, "noccs": 5701883, "avg (micros per pat)": 65.867, "avg (micros per occ)": 0.0115518, "q50": 29.3333, "q90": 146.333, "q95": 238.333}
== P2 ==============================================
2015-04-19 08:50:48: Loading index from indexes/2gb.uniform
2015-04-19 08:50:49: Performing uniform queries [999]
2015-04-19 08:51:01: ---- uniform and
2015-04-19 08:51:01: Tot time (micros): 4.26481e+06
2015-04-19 08:51:01: Time per occ (micros): 0.0999889 occs= 31932037
2015-04-19 08:51:01: Mean (micros per pat): 3196.04
2015-04-19 08:51:01: Mean (micros per occ): 0.0999889
2015-04-19 08:51:01: 50% quantile: 353.333
2015-04-19 08:51:01: 90% quantile: 7257.33
2015-04-19 08:51:01: 95% quantile: 15510
{"type": "uniform", "query": "and", "tottime (micros)": 4.26481e+06, "noccs": 31932037, "avg (micros per pat)": 3196.04, "avg (micros per occ)": 0.0999889, "q50": 353.333, "q90": 7257.33, "q95": 15510}
== P4 ==============================================
2015-04-19 08:51:01: Loading index from indexes/2gb.uniform
2015-04-19 08:51:02: Performing uniform queries [1000]
2015-04-19 08:51:10: ---- uniform and
2015-04-19 08:51:10: Tot time (micros): 2.88756e+06
2015-04-19 08:51:10: Time per occ (micros): 0.238419 occs= 9032540
2015-04-19 08:51:10: Mean (micros per pat): 2153.53
2015-04-19 08:51:10: Mean (micros per occ): 0.238419
2015-04-19 08:51:10: 50% quantile: 292
2015-04-19 08:51:10: 90% quantile: 2532.33
2015-04-19 08:51:10: 95% quantile: 9468
{"type": "uniform", "query": "and", "tottime (micros)": 2.88756e+06, "noccs": 9032540, "avg (micros per pat)": 2153.53, "avg (micros per occ)": 0.238419, "q50": 292, "q90": 2532.33, "q95": 9468}
====================================================
====================================================
== CREATING 2gb OPTPFOR ===========================
====================================================
== Wa ==============================================
2015-04-19 08:51:10: Loading index from indexes/2gb.block_optpfor
2015-04-19 08:51:11: Performing block_optpfor queries [1000]
2015-04-19 08:51:11: ---- block_optpfor and
2015-04-19 08:51:11: Tot time (micros): 1512.67
2015-04-19 08:51:11: Time per occ (micros): 0.0102659 occs= 99228
2015-04-19 08:51:11: Mean (micros per pat): 1.01867
2015-04-19 08:51:11: Mean (micros per occ): 0.0102659
2015-04-19 08:51:11: 50% quantile: 0.666667
2015-04-19 08:51:11: 90% quantile: 2.33333
2015-04-19 08:51:11: 95% quantile: 3.66667
{"type": "block_optpfor", "query": "and", "tottime (micros)": 1512.67, "noccs": 99228, "avg (micros per pat)": 1.01867, "avg (micros per occ)": 0.0102659, "q50": 0.666667, "q90": 2.33333, "q95": 3.66667}
== Wb ==============================================
2015-04-19 08:51:11: Loading index from indexes/2gb.block_optpfor
2015-04-19 08:51:11: Performing block_optpfor queries [1000]
2015-04-19 08:51:12: ---- block_optpfor and
2015-04-19 08:51:12: Tot time (micros): 45792.3
2015-04-19 08:51:12: Time per occ (micros): 0.00596569 occs= 5701883
2015-04-19 08:51:12: Mean (micros per pat): 34.0157
2015-04-19 08:51:12: Mean (micros per occ): 0.00596569
2015-04-19 08:51:12: 50% quantile: 16
2015-04-19 08:51:12: 90% quantile: 76.3333
2015-04-19 08:51:12: 95% quantile: 122
{"type": "block_optpfor", "query": "and", "tottime (mi

==> images/tuning/lz77index/phrases2/conf0.dat <==
58798125	9.6521



==> images/tuning/lz77index/phrases2/conf1.dat <==
48405709	9.6083



==> images/tuning/lz77index/phrases2/conf2.dat <==
55919142	9.5874



==> images/tuning/lz77index/phrases2/conf3.dat <==
37740334	9.6540



==> images/tuning/lz77index/phrases2/conf4.dat <==
45526726	9.5777


==> images/tuning/lz77index/phrases5/conf0.dat <==
58798125	8.8769



==> images/tuning/lz77index/phrases5/conf1.dat <==
48405709	9.6512



==> images/tuning/lz77index/phrases5/conf2.dat <==
55919142	9.6512



==> images/tuning/lz77index/phrases5/conf3.dat <==
37740334	10.1855



==> images/tuning/lz77index/phrases5/conf4.dat <==
45526726	10.1033


==> images/tuning/lz77index/snipets13000/conf0.dat <==
58798125	1.3



==> images/tuning/lz77index/snipets13000/conf1.dat <==
48405709	1.3



==> images/tuning/lz77index/snipets13000/conf2.dat <==
55919142	1.3



==> images/tuning/lz77index/snipets13000/conf3.dat <==
37740334	1.3



==> images/tuning/lz77index/snipets13000/conf4.dat <==
45526726	1.31


==> images/tuning/lz77index/snipets80/conf0.dat <==
58798125	1.65



==> images/tuning/lz77index/snipets80/conf1.dat <==
48405709	1.65



==> images/tuning/lz77index/snipets80/conf2.dat <==
55919142	1.65



==> images/tuning/lz77index/snipets80/conf3.dat <==
37740334	1.65



==> images/tuning/lz77index/snipets80/conf4.dat <==
45526726	1.67


==> images/tuning/lz77index/words1-1000/conf0.dat <==
58798125	10.0331




==> images/tuning/lz77index/words1-1000/conf1.dat <==
48405709	11.1688



==> images/tuning/lz77index/words1-1000/conf2.dat <==
55919142	11.0663



==> images/tuning/lz77index/words1-1000/conf3.dat <==
37740334	12.5264



==> images/tuning/lz77index/words1-1000/conf4.dat <==
45526726	12.0226


==> images/tuning/lz77index/words1k/conf0.dat <==
58798125	9.5768



==> images/tuning/lz77index/words1k/conf1.dat <==
48405709	9.7561




==> images/tuning/lz77index/words1k/conf2.dat <==
55919142	9.7551



==> images/tuning/lz77index/words1k/conf3.dat <==
37740334	9.9780



==> images/tuning/lz77index/words1k/conf4.dat <==
45526726	9.8868

